Deep Q-Learning based Reinforcement Learning Approach for Network Intrusion Detection

The rise of the new generation of cyber threats demands more sophisticated and intelligent cyber defense solutions equipped with autonomous agents capable of learning to make decisions without the knowledge of human experts. Several reinforcement learning methods (e.g., Markov) for automated network intrusion tasks have been proposed in recent years. In this paper, we introduce a new generation of network intrusion detection methods that combines a Q-learning-based reinforcement learning with a deep-feed forward neural network method for network intrusion detection. Our proposed Deep Q-Learning (DQL) model provides an ongoing auto-learning capability for a network environment that can detect different types of network intrusions using an automated trial-error approach and continuously enhance its detection capabilities. We provide the details of fine-tuning different hyperparameters involved in the DQL model for more effective self-learning. According to our extensive experimental results based on the NSL-KDD dataset, we confirm that the lower discount factor which is set as 0.001 under 250 episodes of training yields the best performance results. Our experimental results also show that our proposed DQL is highly effective in detecting different intrusion classes and outperforms other similar machine learning approaches.

==> DQL-NSL-KDD (Copy) jinting/Data-2.txt <==
x  l  r  err  l01  r01
0  0  21  0.05  0  21
1  0  23  0.05  0  14
2  0  20  0.05  0  12
3  0  23  0.05  0  15
4  0  24  0.05  0  9
5  2.49668489  64  0.05  1.824153542  74
6  0.539827023  86  0.05  0.25551938  90
7  0.282299262  93  0.05  0.116709238  92
8  0.243587493  94  0.05  0.101653192  92
9  0.229708046  94  0.05  0.128755247  91
10  0.301819078  92  0.05  0.238837344  93
11  0.274991962  94  0.05  0.290219095  95
12  0.249014025  94  0.05  0.260620235  95
13  0.227398177  95  0.05  0.248825121  95
14  0.238193571  98  0.05  0.232416138  98
15  0.221808495  96  0.05  0.207682758  97
16  0.211981626  95  0.05  0.230178927  96
17  0.196577893  98  0.05  0.221041431  99
18  0.191983423  98  0.05  0.181809412  97
19  0.186451482  99  0.05  0.181358576  97
20  0.168511651  96  0.05  0.155152601  95
21  0.16276726  95  0.05  0.144064772  93
22  0.15091365  96  0.05  0.14310896  96
23  0.138587759  97  0.05  0.140634941  96
24  0.134271491  97  0.05  0.126278836  96
25  0.118790777  98  0.05  0.116147523  97
26  0.12227732  99  0.05  0.111863511  97
27  0.113410501  96  0.05  0.094747987  98
28  0.102278968  98  0.05  0.111431484  98
29  0.097355949  97  0.05  0.102908451  95
30  0.092864328  96  0.05  0.098971429  98
31  0.081540161  95  0.05  0.077735406  96
32  0.070467836  97  0.05  0.084030469  99
33  0.065859068  95  0.05  0.081794692  95
34  0.058564729  96  0.05  0.086540129  95
35  0.060055315  95  0.05  0.075732665  95
36  0.057586057  98  0.05  0.075070138  96
37  0.066844147  98  0.05  0.078132547  96
38  0.058228768  98  0.05  0.07677844  96
39  0.055015422  97  0.05  0.076944739  99
40  0.050469426  98  0.05  0.063689868  96
41  0.058053133  98  0.05  0.059178885  100
42  0.046034075  97  0.05  0.050942634  98
43  0.04990717  98  0.05  0.060123554  99
44  0.047379888  98  0.05  0.055479531  98
45  0.061671093  95  0.05  0.070618419  95
46  0.057238373  97  0.05  0.065421075  97
47  0.051579242  95  0.05  0.059972187  96
48  0.044645707  97  0.05  0.059172524  98
49  0.052264065  100  0.05  0.059226502  98
50  0.040470397  99  0.05  0.056919259  97
51  0.039910193  98  0.05  0.053702802  99
52  0.039710965  100  0.05  0.051880257  99
53  0.046590476  99  0.05  0.043363931  99
54  0.039961773  99  0.05  0.049263126  98
55  0.045309512  98  0.05  0.042087624  98
56  0.050486072  97  0.05  0.065916178  97
57  0.051323494  97  0.05  0.060216052  95
58  0.047433216  96  0.05  0.066742444  98
59  0.050836743  98  0.05  0.060119007  99
60  0.0447552  99  0.05  0.057410156  99
61  0.038462446  97  0.05  0.050746031  98
62  0.041964156  100  0.05  0.052062095  99
63  0.045720457  98  0.05  0.048697565  97
64  0.047179885  98  0.05  0.048901614  98
65  0.040413204  97  0.05  0.058084599  97
66  0.034242542  94  0.05  0.059031331  97
67  0.044999631  97  0.05  0.048979796  98
68  0.042245314  100  0.05  0.053291194  96
69  0.035494991  97  0.05  0.048378618  96
70  0.033632277  97  0.05  0.046654631  98
71  0.032616076  100  0.05  0.043142906  99
72  0.029459577  100  0.05  0.046728624  100
73  0.03584022  99  0.05  0.036809184  98
74  0.038346378  97  0.05  0.049729276  97
75  0.038396791  98  0.05  0.043405891  96
76  0.041476763  97  0.05  0.045341628  98
77  0.037719542  97  0.05  0.050851045  97
78  0.040498802  98  0.05  0.04925396  96
79  0.04164957  97  0.05  0.054198249  94
80  0.039857157  99  0.05  0.046207709  97
81  0.034895584  96  0.05  0.062253158  97
82  0.047465621  98  0.05  0.060455475  98
83  0.036930391  99  0.05  0.06323614  99
84  0.042479785  98  0.05  0.050790372  100
85  0.041603309  97  0.05  0.056499731  96
86  0.041244397  98  0.05  0.055616654  98
87  0.044074226  99  0.05  0.057881398  99
88  0.043208119  96  0.05  0.057877357  97
89  0.046062475  97  0.05  0.056184195  99
90  0.040522814  97  0.05  0.050708665  93
91  0.04564675  99  0.05  0.061802992  98
92  0.036032154  97  0.05  0.055306518  98
93  0.053572391  99  0.05  0.060234356  99
94  0.049014044  96  0.05  0.058952718  96
95  0.039583846  97  0.05  0.050598696  97
96  0.039174852  100  0.05  0.05839315  94
97  0.043135867  98  0.05  0.055470274  100
98  0.04245361  99  0.05  0.050690802  98
99  0.046677879  97  0.05  0.06646312  97
100  0.04310278  94  0.05  0.064775166  95
101  0.037011471  95  0.05  0.069009983  99
102  0.041922387  99  0.05  0.064385637  97
103  0.046242113  98  0.05  0.066566196  95
104  0.046817331  96  0.05  0.067074073  97
105  0.046744305  94  0.05  0.066961864  95
106  0.047227574  99  0.05  0.061432115  98
107  0.056686094  94  0.05  0.053181637  94
108  0.049541097  96  0.05  0.064985579  94
109  0.053392411  98  0.05  0.074962765  96
110  0.048976752  99  0.05  0.061672779  98
111  0.046070701  99  0.05  0.055762743  97
112  0.049559028  99  0.05  0.055911165  98
113  0.043692162  97  0.05  0.059336051  99
114  0.044938661  99  0.05  0.06345197  100
115  0.055496628  95  0.05  0.058340948  97
116  0.05902535  94  0.05  0.055507253  96
117  0.051426436  99  0.05  0.073047516  97
118  0.043256932  94  0.05  0.057152091  96
119  0.046140613  96  0.05  0.058848674  97
120  0.05693488  97  0.05  0.071675881  99
121  0.047723907  99  0.05  0.07386448  98
122  0.055360757  96  0.05  0.069173194  98
123  0.042127001  97  0.05  0.059250862  97
124  0.054055479  97  0.05  0.068600278  95
125  0.055968867  100  0.05  0.074317935  98
126  0.049605046  97  0.05  0.064424878  97
127  0.063387379  94  0.05  0.069431003  96
128  0.064116968  99  0.05  0.056438895  100
129  0.055390545  95  0.05  0.058312191  95
130  0.055084506  99  0.05  0.068644475  98
131  0.061630743  97  0.05  0.064473506  97
132  0.054352257  97  0.05  0.072231058  95
133  0.052866565  96  0.05  0.075718186  98
134  0.064162897  96  0.05  0.06261549  98
135  0.053098869  98  0.05  0.064339699  98
136  0.054590449  98  0.05  0.071133685  98
137  0.056828108  98  0.05  0.068935874  98
138  0.065137564  96  0.05  0.074181247  97
139  0.058060831  99  0.05  0.072518267  99
140  0.054051772  94  0.05  0.072318634  95
141  0.05962513  98  0.05  0.078979795  98
142  0.067218609  98  0.05  0.077100663  97
143  0.065353247  99  0.05  0.096411599  100
144  0.061802489  96  0.05  0.077541946  98
145  0.040828404  98  0.05  0.080817231  99
146  0.048413982  98  0.05  0.073050745  97
147  0.05171476  98  0.05  0.07258126  95
148  0.04759132  95  0.05  0.076044287  97
149  0.06226022  97  0.05  0.07668253  96
150  0.062737487  95  0.05  0.076535633  97
151  0.066079813  98  0.05  0.080812326  98
152  0.059793621  98  0.05  0.069263972  100
153  0.066986424  99  0.05  0.062162438  98
154  0.053479909  97  0.05  0.062005778  97
155  0.063107594  99  0.05  0.070323438  97
156  0.04230204  97  0.05  0.058144635  95
157  0.055870401  98  0.05  0.059703281  96
158  0.047333225  98  0.05  0.057146442  98
159  0.044767533  99  0.05  0.061092835  98
160  0.050227575  95  0.05  0.057036517  95
161  0.056811978  99  0.05  0.061351434  99
162  0.051768919  96  0.05  0.063562242  98
163  0.05872637  100  0.05  0.054738383  96
164  0.041377968  99  0.05  0.074828587  99
165  0.043477936  96  0.05  0.059223395  97
166  0.035583528  97  0.05  0.067553284  96
167  0.044916547  97  0.05  0.060649513  100
168  0.04546003  98  0.05  0.061607402  98
169  0.051584327  94  0.05  0.067417807  95
170  0.047714086  100  0.05  0.062948672  99
171  0.046610996  95  0.05  0.072871197  96
172  0.048023788  96  0.05  0.065342344  98
173  0.045062715  96  0.05  0.07373992  96
174  0.052813252  97  0.05  0.069621108  98
175  0.045770883  96  0.05  0.073715208  97
176  0.056402145  96  0.05  0.064893053  97
177  0.046162508  96  0.05  0.082117391  96
178  0.048272951  97  0.05  0.070165345  99
179  0.043994717  97  0.05  0.068583013  98
180  0.041298869  94  0.05  0.071201269  97
181  0.051933483  97  0.05  0.067042162  99
182  0.066650883  98  0.05  0.07109543  99
183  0.046064915  93  0.05  0.068613586  98
184  0.04297685  98  0.05  0.067319322  100
185  0.054584549  99  0.05  0.073772843  98
186  0.054479906  97  0.05  0.084731077  97
187  0.045843034  99  0.05  0.06563032  99
188  0.056238912  98  0.05  0.069345709  99
189  0.063239869  96  0.05  0.055878193  99
190  0.048285654  98  0.05  0.056239858  99
191  0.060041586  95  0.05  0.073568105  97
192  0.054795203  100  0.05  0.060323864  99
193  0.042148826  98  0.05  0.066751974  100
194  0.050994031  97  0.05  0.059698834  98
195  0.044442041  98  0.05  0.062913177  97
196  0.046605062  96  0.05  0.065913458  96
197  0.058123121  96  0.05  0.069182813  97
198  0.067935547  96  0.05  0.071294421  95
199  0.054332142  97  0.05  0.086842853  96

==> DQL-NSL-KDD (Copy) jinting/Data-3.txt <==
x  l  r  err  l01  r01  l09  r09
0  0  21  0.05  0  21  0  24
1  0  23  0.05  0  14  0  20
2  0  20  0.05  0  12  0  33
3  0  23  0.05  0  15  0  26
4  0  24  0.05  0  9  0  30
5  2.49668489  64  0.05  1.824153542  74  3.450109707  67
6  0.539827023  86  0.05  0.25551938  90  4.053477915  85
7  0.282299262  93  0.05  0.116709238  92  2.919775833  98
8  0.243587493  94  0.05  0.101653192  92  2.569592264  97
9  0.229708046  94  0.05  0.128755247  91  2.246908243  96
10  0.301819078  92  0.05  0.238837344  93  2.030803931  95
11  0.274991962  94  0.05  0.290219095  95  1.800625584  94
12  0.249014025  94  0.05  0.260620235  95  1.672297105  95
13  0.227398177  95  0.05  0.248825121  95  1.604519568  96
14  0.238193571  98  0.05  0.232416138  98  1.598186518  98
15  0.221808495  96  0.05  0.207682758  97  1.38786478  96
16  0.211981626  95  0.05  0.230178927  96  1.353431674  96
17  0.196577893  98  0.05  0.221041431  99  1.277568307  98
18  0.191983423  98  0.05  0.181809412  97  1.26417668  97
19  0.186451482  99  0.05  0.181358576  97  1.151727965  98
20  0.168511651  96  0.05  0.155152601  95  1.106054123  99
21  0.16276726  95  0.05  0.144064772  93  1.068679561  97
22  0.15091365  96  0.05  0.14310896  96  1.068223752  97
23  0.138587759  97  0.05  0.140634941  96  0.972563371  98
24  0.134271491  97  0.05  0.126278836  96  0.894884299  97
25  0.118790777  98  0.05  0.116147523  97  0.928547815  97
26  0.12227732  99  0.05  0.111863511  97  0.919818411  98
27  0.113410501  96  0.05  0.094747987  98  0.842969724  98
28  0.102278968  98  0.05  0.111431484  98  0.832826415  96
29  0.097355949  97  0.05  0.102908451  95  0.823736778  95
30  0.092864328  96  0.05  0.098971429  98  0.809348179  99
31  0.081540161  95  0.05  0.077735406  96  0.77606118  96
32  0.070467836  97  0.05  0.084030469  99  0.828863656  97
33  0.065859068  95  0.05  0.081794692  95  0.782387361  97
34  0.058564729  96  0.05  0.086540129  95  0.757453609  96
35  0.060055315  95  0.05  0.075732665  95  0.793926404  95
36  0.057586057  98  0.05  0.075070138  96  0.829672466  95
37  0.066844147  98  0.05  0.078132547  96  0.868050582  98
38  0.058228768  98  0.05  0.07677844  96  0.812902815  98
39  0.055015422  97  0.05  0.076944739  99  0.77602833  99
40  0.050469426  98  0.05  0.063689868  96  0.830848905  98
41  0.058053133  98  0.05  0.059178885  100  0.81074707  98
42  0.046034075  97  0.05  0.050942634  98  0.766456418  98
43  0.04990717  98  0.05  0.060123554  99  0.80649811  98
44  0.047379888  98  0.05  0.055479531  98  0.815813579  98
45  0.061671093  95  0.05  0.070618419  95  0.784037001  97
46  0.057238373  97  0.05  0.065421075  97  0.813872311  97
47  0.051579242  95  0.05  0.059972187  96  0.805588471  96
48  0.044645707  97  0.05  0.059172524  98  0.76167151  98
49  0.052264065  100  0.05  0.059226502  98  0.745100523  97
50  0.040470397  99  0.05  0.056919259  97  0.740363012  99
51  0.039910193  98  0.05  0.053702802  99  0.718283002  97
52  0.039710965  100  0.05  0.051880257  99  0.701746087  98
53  0.046590476  99  0.05  0.043363931  99  0.715997365  99
54  0.039961773  99  0.05  0.049263126  98  0.720580582  98
55  0.045309512  98  0.05  0.042087624  98  0.692773568  97
56  0.050486072  97  0.05  0.065916178  97  0.768466376  95
57  0.051323494  97  0.05  0.060216052  95  0.687637004  93
58  0.047433216  96  0.05  0.066742444  98  0.727839607  98
59  0.050836743  98  0.05  0.060119007  99  0.711820395  98
60  0.0447552  99  0.05  0.057410156  99  0.730291995  99
61  0.038462446  97  0.05  0.050746031  98  0.692797318  99
62  0.041964156  100  0.05  0.052062095  99  0.687219504  99
63  0.045720457  98  0.05  0.048697565  97  0.666101948  98
64  0.047179885  98  0.05  0.048901614  98  0.617977937  97
65  0.040413204  97  0.05  0.058084599  97  0.658560836  97
66  0.034242542  94  0.05  0.059031331  97  0.620780607  93
67  0.044999631  97  0.05  0.048979796  98  0.66900645  100
68  0.042245314  100  0.05  0.053291194  96  0.608588434  95
69  0.035494991  97  0.05  0.048378618  96  0.641225103  97
70  0.033632277  97  0.05  0.046654631  98  0.603188897  100
71  0.032616076  100  0.05  0.043142906  99  0.600068909  100
72  0.029459577  100  0.05  0.046728624  100  0.605255205  100
73  0.03584022  99  0.05  0.036809184  98  0.589642521  99
74  0.038346378  97  0.05  0.049729276  97  0.626569862  96
75  0.038396791  98  0.05  0.043405891  96  0.630976671  98
76  0.041476763  97  0.05  0.045341628  98  0.620615172  99
77  0.037719542  97  0.05  0.050851045  97  0.597009098  96
78  0.040498802  98  0.05  0.04925396  96  0.635928252  98
79  0.04164957  97  0.05  0.054198249  94  0.647085772  95
80  0.039857157  99  0.05  0.046207709  97  0.638790414  96
81  0.034895584  96  0.05  0.062253158  97  0.636763418  98
82  0.047465621  98  0.05  0.060455475  98  0.649892287  99
83  0.036930391  99  0.05  0.06323614  99  0.619068546  98
84  0.042479785  98  0.05  0.050790372  100  0.590506482  99
85  0.041603309  97  0.05  0.056499731  96  0.623528892  97
86  0.041244397  98  0.05  0.055616654  98  0.589277823  100
87  0.044074226  99  0.05  0.057881398  99  0.614531203  100
88  0.043208119  96  0.05  0.057877357  97  0.590018993  95
89  0.046062475  97  0.05  0.056184195  99  0.584602475  98
90  0.040522814  97  0.05  0.050708665  93  0.591464496  96
91  0.04564675  99  0.05  0.061802992  98  0.582492934  99
92  0.036032154  97  0.05  0.055306518  98  0.578977331  100
93  0.053572391  99  0.05  0.060234356  99  0.596522657  98
94  0.049014044  96  0.05  0.058952718  96  0.604905587  97
95  0.039583846  97  0.05  0.050598696  97  0.571953778  99
96  0.039174852  100  0.05  0.05839315  94  0.599905753  97
97  0.043135867  98  0.05  0.055470274  100  0.590290964  100
98  0.04245361  99  0.05  0.050690802  98  0.576498353  99
99  0.046677879  97  0.05  0.06646312  97  0.55165184  96
100  0.04310278  94  0.05  0.064775166  95  0.569321728  97
101  0.037011471  95  0.05  0.069009983  99  0.614094029  99
102  0.041922387  99  0.05  0.064385637  97  0.571004265  97
103  0.046242113  98  0.05  0.066566196  95  0.619333579  94
104  0.046817331  96  0.05  0.067074073  97  0.561399155  100
105  0.046744305  94  0.05  0.066961864  95  0.534895063  98
106  0.047227574  99  0.05  0.061432115  98  0.587432858  98
107  0.056686094  94  0.05  0.053181637  94  0.584470052  96
108  0.049541097  96  0.05  0.064985579  94  0.561262985  96
109  0.053392411  98  0.05  0.074962765  96  0.58329683  96
110  0.048976752  99  0.05  0.061672779  98  0.545465313  98
111  0.046070701  99  0.05  0.055762743  97  0.509074218  98
112  0.049559028  99  0.05  0.055911165  98  0.51939854  99
113  0.043692162  97  0.05  0.059336051  99  0.559390656  99
114  0.044938661  99  0.05  0.06345197  100  0.567314178  99
115  0.055496628  95  0.05  0.058340948  97  0.556695588  96
116  0.05902535  94  0.05  0.055507253  96  0.532060456  95
117  0.051426436  99  0.05  0.073047516  97  0.55863845  100
118  0.043256932  94  0.05  0.057152091  96  0.533083005  98
119  0.046140613  96  0.05  0.058848674  97  0.527494908  97
120  0.05693488  97  0.05  0.071675881  99  0.545172535  97
121  0.047723907  99  0.05  0.07386448  98  0.559822763  99
122  0.055360757  96  0.05  0.069173194  98  0.530711193  98
123  0.042127001  97  0.05  0.059250862  97  0.508011246  96
124  0.054055479  97  0.05  0.068600278  95  0.519350052  98
125  0.055968867  100  0.05  0.074317935  98  0.515237664  99
126  0.049605046  97  0.05  0.064424878  97  0.507702203  97
127  0.063387379  94  0.05  0.069431003  96  0.578692534  98
128  0.064116968  99  0.05  0.056438895  100  0.539222145  99
129  0.055390545  95  0.05  0.058312191  95  0.530741867  98
130  0.055084506  99  0.05  0.068644475  98  0.516035876  100
131  0.061630743  97  0.05  0.064473506  97  0.536076779  95
132  0.054352257  97  0.05  0.072231058  95  0.528090072  94
133  0.052866565  96  0.05  0.075718186  98  0.530430227  98
134  0.064162897  96  0.05  0.06261549  98  0.562271306  99
135  0.053098869  98  0.05  0.064339699  98  0.518260871  99
136  0.054590449  98  0.05  0.071133685  98  0.585380912  99
137  0.056828108  98  0.05  0.068935874  98  0.536894123  100
138  0.065137564  96  0.05  0.074181247  97  0.494104702  98
139  0.058060831  99  0.05  0.072518267  99  0.48299606  98
140  0.054051772  94  0.05  0.072318634  95  0.506005345  96
141  0.05962513  98  0.05  0.078979795  98  0.560433777  98
142  0.067218609  98  0.05  0.077100663  97  0.529756715  98
143  0.065353247  99  0.05  0.096411599  100  0.516210928  99
144  0.061802489  96  0.05  0.077541946  98  0.506214573  98
145  0.040828404  98  0.05  0.080817231  99  0.54433355  97
146  0.048413982  98  0.05  0.073050745  97  0.513721331  100
147  0.05171476  98  0.05  0.07258126  95  0.501010058  97
148  0.04759132  95  0.05  0.076044287  97  0.513278401  100
149  0.06226022  97  0.05  0.07668253  96  0.523553829  96
150  0.062737487  95  0.05  0.076535633  97  0.566705743  96
151  0.066079813  98  0.05  0.080812326  98  0.553452955  98
152  0.059793621  98  0.05  0.069263972  100  0.508430518  99
153  0.066986424  99  0.05  0.062162438  98  0.493562156  99
154  0.053479909  97  0.05  0.062005778  97  0.530930336  98
155  0.063107594  99  0.05  0.070323438  97  0.527498785  99
156  0.04230204  97  0.05  0.058144635  95  0.536218876  97
157  0.055870401  98  0.05  0.059703281  96  0.598718286  99
158  0.047333225  98  0.05  0.057146442  98  0.523279835  100
159  0.044767533  99  0.05  0.061092835  98  0.543513015  99
160  0.050227575  95  0.05  0.057036517  95  0.530011808  97
161  0.056811978  99  0.05  0.061351434  99  0.544836885  99
162  0.051768919  96  0.05  0.063562242  98  0.508492415  96
163  0.05872637  100  0.05  0.054738383  96  0.553161938  100
164  0.041377968  99  0.05  0.074828587  99  0.501596324  100
165  0.043477936  96  0.05  0.059223395  97  0.481628982  97
166  0.035583528  97  0.05  0.067553284  96  0.508581259  98
167  0.044916547  97  0.05  0.060649513  100  0.484108795  99
168  0.04546003  98  0.05  0.061607402  98  0.504908039  99
169  0.051584327  94  0.05  0.067417807  95  0.480348595  97
170  0.047714086  100  0.05  0.062948672  99  0.543277588  98
171  0.046610996  95  0.05  0.072871197  96  0.545287807  96
172  0.048023788  96  0.05  0.065342344  98  0.496394023  99
173  0.045062715  96  0.05  0.07373992  96  0.519651932  98
174  0.052813252  97  0.05  0.069621108  98  0.501365462  98
175  0.045770883  96  0.05  0.073715208  97  0.539042816  98
176  0.056402145  96  0.05  0.064893053  97  0.524151568  99
177  0.046162508  96  0.05  0.082117391  96  0.532778624  96
178  0.048272951  97  0.05  0.070165345  99  0.527739073  100
179  0.043994717  97  0.05  0.068583013  98  0.496658962  98
180  0.041298869  94  0.05  0.071201269  97  0.485782933  98
181  0.051933483  97  0.05  0.067042162  99  0.533108814  99
182  0.066650883  98  0.05  0.07109543  99  0.501654157  98
183  0.046064915  93  0.05  0.068613586  98  0.512898119  97
184  0.04297685  98  0.05  0.067319322  100  0.486596632  100
185  0.054584549  99  0.05  0.073772843  98  0.508644185  97
186  0.054479906  97  0.05  0.084731077  97  0.469278355  95
187  0.045843034  99  0.05  0.06563032  99  0.521996272  97
188  0.056238912  98  0.05  0.069345709  99  0.577162881  99
189  0.063239869  96  0.05  0.055878193  99  0.519128076  99
190  0.048285654  98  0.05  0.056239858  99  0.502847784  99
191  0.060041586  95  0.05  0.073568105  97  0.493343822  99
192  0.054795203  100  0.05  0.060323864  99  0.472504783  98
193  0.042148826  98  0.05  0.066751974  100  0.456742014  99
194  0.050994031  97  0.05  0.059698834  98  0.540620879  99
195  0.044442041  98  0.05  0.062913177  97  0.483307525  100
196  0.046605062  96  0.05  0.065913458  96  0.508627285  96
197  0.058123121  96  0.05  0.069182813  97  0.519162755  98
198  0.067935547  96  0.05  0.071294421  95  0.486755709  98
199  0.054332142  97  0.05  0.086842853  96  0.508058831  97

==> DQL-NSL-KDD (Copy) jinting/Data-4.txt <==
x  l  r  err  l01  r01  l09  r09  lb250  rb250
0  0  21  0.05  0  21  0  24  0  22
1  0  23  0.05  0  14  0  20  0  21
2  0  20  0.05  0  12  0  33  1.645035652  22
3  0  23  0.05  0  15  0  26  0.632009665  44
4  0  24  0.05  0  9  0  30  0.503576688  63
5  2.49668489  64  0.05  1.824153542  74  3.450109707  67  0.336037544  78
6  0.539827023  86  0.05  0.25551938  90  4.053477915  85  0.298426793  86
7  0.282299262  93  0.05  0.116709238  92  2.919775833  98  0.23775397  92
8  0.243587493  94  0.05  0.101653192  92  2.569592264  97  0.189761182  96
9  0.229708046  94  0.05  0.128755247  91  2.246908243  96  0.173930495  94
10  0.301819078  92  0.05  0.238837344  93  2.030803931  95  0.325445613  94
11  0.274991962  94  0.05  0.290219095  95  1.800625584  94  0.351826156  91
12  0.249014025  94  0.05  0.260620235  95  1.672297105  95  0.316017597  93
13  0.227398177  95  0.05  0.248825121  95  1.604519568  96  0.296838018  96
14  0.238193571  98  0.05  0.232416138  98  1.598186518  98  0.322961811  97
15  0.221808495  96  0.05  0.207682758  97  1.38786478  96  0.273051057  98
16  0.211981626  95  0.05  0.230178927  96  1.353431674  96  0.253662812  95
17  0.196577893  98  0.05  0.221041431  99  1.277568307  98  0.274874438  98
18  0.191983423  98  0.05  0.181809412  97  1.26417668  97  0.246603616  99
19  0.186451482  99  0.05  0.181358576  97  1.151727965  98  0.231047998  98
20  0.168511651  96  0.05  0.155152601  95  1.106054123  99  0.210685344  98
21  0.16276726  95  0.05  0.144064772  93  1.068679561  97  0.198905841  94
22  0.15091365  96  0.05  0.14310896  96  1.068223752  97  0.169976667  98
23  0.138587759  97  0.05  0.140634941  96  0.972563371  98  0.189611322  96
24  0.134271491  97  0.05  0.126278836  96  0.894884299  97  0.175544595  96
25  0.118790777  98  0.05  0.116147523  97  0.928547815  97  0.152703826  98
26  0.12227732  99  0.05  0.111863511  97  0.919818411  98  0.126677634  99
27  0.113410501  96  0.05  0.094747987  98  0.842969724  98  0.143864955  99
28  0.102278968  98  0.05  0.111431484  98  0.832826415  96  0.131667942  95
29  0.097355949  97  0.05  0.102908451  95  0.823736778  95  0.142195063  97
30  0.092864328  96  0.05  0.098971429  98  0.809348179  99  0.14521633  96
31  0.081540161  95  0.05  0.077735406  96  0.77606118  96  0.130224612  97
32  0.070467836  97  0.05  0.084030469  99  0.828863656  97  0.127484251  99
33  0.065859068  95  0.05  0.081794692  95  0.782387361  97  0.112297715  93
34  0.058564729  96  0.05  0.086540129  95  0.757453609  96  0.13422522  92
35  0.060055315  95  0.05  0.075732665  95  0.793926404  95  0.116767519  94
36  0.057586057  98  0.05  0.075070138  96  0.829672466  95  0.125321324  98
37  0.066844147  98  0.05  0.078132547  96  0.868050582  98  0.117582493  97
38  0.058228768  98  0.05  0.07677844  96  0.812902815  98  0.103042985  99
39  0.055015422  97  0.05  0.076944739  99  0.77602833  99  0.103107346  97
40  0.050469426  98  0.05  0.063689868  96  0.830848905  98  0.088839649  98
41  0.058053133  98  0.05  0.059178885  100  0.81074707  98  0.092804222  97
42  0.046034075  97  0.05  0.050942634  98  0.766456418  98  0.079980203  99
43  0.04990717  98  0.05  0.060123554  99  0.80649811  98  0.087377811  96
44  0.047379888  98  0.05  0.055479531  98  0.815813579  98  0.088853916  99
45  0.061671093  95  0.05  0.070618419  95  0.784037001  97  0.081559473  94
46  0.057238373  97  0.05  0.065421075  97  0.813872311  97  0.089977194  96
47  0.051579242  95  0.05  0.059972187  96  0.805588471  96  0.084018476  98
48  0.044645707  97  0.05  0.059172524  98  0.76167151  98  0.103789802  96
49  0.052264065  100  0.05  0.059226502  98  0.745100523  97  0.082390139  100
50  0.040470397  99  0.05  0.056919259  97  0.740363012  99  0.089897846  99
51  0.039910193  98  0.05  0.053702802  99  0.718283002  97  0.062518658  97
52  0.039710965  100  0.05  0.051880257  99  0.701746087  98  0.065976575  97
53  0.046590476  99  0.05  0.043363931  99  0.715997365  99  0.075657838  95
54  0.039961773  99  0.05  0.049263126  98  0.720580582  98  0.081140682  99
55  0.045309512  98  0.05  0.042087624  98  0.692773568  97  0.081743803  94
56  0.050486072  97  0.05  0.065916178  97  0.768466376  95  0.07143915  96
57  0.051323494  97  0.05  0.060216052  95  0.687637004  93  0.071337505  98
58  0.047433216  96  0.05  0.066742444  98  0.727839607  98  0.094896719  100
59  0.050836743  98  0.05  0.060119007  99  0.711820395  98  0.086972479  96
60  0.0447552  99  0.05  0.057410156  99  0.730291995  99  0.072759388  100
61  0.038462446  97  0.05  0.050746031  98  0.692797318  99  0.061938071  97
62  0.041964156  100  0.05  0.052062095  99  0.687219504  99  0.055012776  99
63  0.045720457  98  0.05  0.048697565  97  0.666101948  98  0.070037744  98
64  0.047179885  98  0.05  0.048901614  98  0.617977937  97  0.069749577  99
65  0.040413204  97  0.05  0.058084599  97  0.658560836  97  0.054575916  97
66  0.034242542  94  0.05  0.059031331  97  0.620780607  93  0.054189482  98
67  0.044999631  97  0.05  0.048979796  98  0.66900645  100  0.066519025  98
68  0.042245314  100  0.05  0.053291194  96  0.608588434  95  0.056704958  98
69  0.035494991  97  0.05  0.048378618  96  0.641225103  97  0.053306363  99
70  0.033632277  97  0.05  0.046654631  98  0.603188897  100  0.055399087  97
71  0.032616076  100  0.05  0.043142906  99  0.600068909  100  0.062085967  100
72  0.029459577  100  0.05  0.046728624  100  0.605255205  100  0.055623372  98
73  0.03584022  99  0.05  0.036809184  98  0.589642521  99  0.052796827  99
74  0.038346378  97  0.05  0.049729276  97  0.626569862  96  0.051448967  98
75  0.038396791  98  0.05  0.043405891  96  0.630976671  98  0.053577503  98
76  0.041476763  97  0.05  0.045341628  98  0.620615172  99  0.056444996  97
77  0.037719542  97  0.05  0.050851045  97  0.597009098  96  0.045433943  97
78  0.040498802  98  0.05  0.04925396  96  0.635928252  98  0.058965655  96
79  0.04164957  97  0.05  0.054198249  94  0.647085772  95  0.062959763  96
80  0.039857157  99  0.05  0.046207709  97  0.638790414  96  0.050194838  99
81  0.034895584  96  0.05  0.062253158  97  0.636763418  98  0.061717151  97
82  0.047465621  98  0.05  0.060455475  98  0.649892287  99  0.061625079  99
83  0.036930391  99  0.05  0.06323614  99  0.619068546  98  0.058658768  98
84  0.042479785  98  0.05  0.050790372  100  0.590506482  99  0.067352616  99
85  0.041603309  97  0.05  0.056499731  96  0.623528892  97  0.054154365  99
86  0.041244397  98  0.05  0.055616654  98  0.589277823  100  0.053474022  98
87  0.044074226  99  0.05  0.057881398  99  0.614531203  100  0.066942776  99
88  0.043208119  96  0.05  0.057877357  97  0.590018993  95  0.05228623  99
89  0.046062475  97  0.05  0.056184195  99  0.584602475  98  0.041784705  99
90  0.040522814  97  0.05  0.050708665  93  0.591464496  96  0.052760236  98
91  0.04564675  99  0.05  0.061802992  98  0.582492934  99  0.072350357  99
92  0.036032154  97  0.05  0.055306518  98  0.578977331  100  0.062091843  99
93  0.053572391  99  0.05  0.060234356  99  0.596522657  98  0.060554926  98
94  0.049014044  96  0.05  0.058952718  96  0.604905587  97  0.061656708  97
95  0.039583846  97  0.05  0.050598696  97  0.571953778  99  0.056578255  98
96  0.039174852  100  0.05  0.05839315  94  0.599905753  97  0.044785545  98
97  0.043135867  98  0.05  0.055470274  100  0.590290964  100  0.047740249  98
98  0.04245361  99  0.05  0.050690802  98  0.576498353  99  0.065533018  99
99  0.046677879  97  0.05  0.06646312  97  0.55165184  96  0.051287079  98
100  0.04310278  94  0.05  0.064775166  95  0.569321728  97  0.049968712  96
101  0.037011471  95  0.05  0.069009983  99  0.614094029  99  0.043175554  96
102  0.041922387  99  0.05  0.064385637  97  0.571004265  97  0.056565859  97
103  0.046242113  98  0.05  0.066566196  95  0.619333579  94  0.050420669  97
104  0.046817331  96  0.05  0.067074073  97  0.561399155  100  0.065132332  98
105  0.046744305  94  0.05  0.066961864  95  0.534895063  98  0.049682832  94
106  0.047227574  99  0.05  0.061432115  98  0.587432858  98  0.058977788  100
107  0.056686094  94  0.05  0.053181637  94  0.584470052  96  0.064386556  99
108  0.049541097  96  0.05  0.064985579  94  0.561262985  96  0.067534701  97
109  0.053392411  98  0.05  0.074962765  96  0.58329683  96  0.05159669  97
110  0.048976752  99  0.05  0.061672779  98  0.545465313  98  0.060722553  100
111  0.046070701  99  0.05  0.055762743  97  0.509074218  98  0.065769904  98
112  0.049559028  99  0.05  0.055911165  98  0.51939854  99  0.067024075  100
113  0.043692162  97  0.05  0.059336051  99  0.559390656  99  0.066289654  99
114  0.044938661  99  0.05  0.06345197  100  0.567314178  99  0.06221206  99
115  0.055496628  95  0.05  0.058340948  97  0.556695588  96  0.059668741  98
116  0.05902535  94  0.05  0.055507253  96  0.532060456  95  0.063129376  98
117  0.051426436  99  0.05  0.073047516  97  0.55863845  100  0.059083124  100
118  0.043256932  94  0.05  0.057152091  96  0.533083005  98  0.053703411  98
119  0.046140613  96  0.05  0.058848674  97  0.527494908  97  0.05613268  99
120  0.05693488  97  0.05  0.071675881  99  0.545172535  97  0.056098661  97
121  0.047723907  99  0.05  0.07386448  98  0.559822763  99  0.062101142  97
122  0.055360757  96  0.05  0.069173194  98  0.530711193  98  0.080943435  97
123  0.042127001  97  0.05  0.059250862  97  0.508011246  96  0.07597054  100
124  0.054055479  97  0.05  0.068600278  95  0.519350052  98  0.084379731  96
125  0.055968867  100  0.05  0.074317935  98  0.515237664  99  0.057477359  100
126  0.049605046  97  0.05  0.064424878  97  0.507702203  97  0.052037826  99
127  0.063387379  94  0.05  0.069431003  96  0.578692534  98  0.053572534  99
128  0.064116968  99  0.05  0.056438895  100  0.539222145  99  0.047798166  99
129  0.055390545  95  0.05  0.058312191  95  0.530741867  98  0.063524256  98
130  0.055084506  99  0.05  0.068644475  98  0.516035876  100  0.058974107  98
131  0.061630743  97  0.05  0.064473506  97  0.536076779  95  0.068469951  99
132  0.054352257  97  0.05  0.072231058  95  0.528090072  94  0.061459706  97
133  0.052866565  96  0.05  0.075718186  98  0.530430227  98  0.067138396  98
134  0.064162897  96  0.05  0.06261549  98  0.562271306  99  0.070693678  98
135  0.053098869  98  0.05  0.064339699  98  0.518260871  99  0.048585077  98
136  0.054590449  98  0.05  0.071133685  98  0.585380912  99  0.08273714  98
137  0.056828108  98  0.05  0.068935874  98  0.536894123  100  0.05476956  100
138  0.065137564  96  0.05  0.074181247  97  0.494104702  98  0.064544038  94
139  0.058060831  99  0.05  0.072518267  99  0.48299606  98  0.074882779  98
140  0.054051772  94  0.05  0.072318634  95  0.506005345  96  0.064362632  99
141  0.05962513  98  0.05  0.078979795  98  0.560433777  98  0.074887157  98
142  0.067218609  98  0.05  0.077100663  97  0.529756715  98  0.072809197  95
143  0.065353247  99  0.05  0.096411599  100  0.516210928  99  0.062183491  99
144  0.061802489  96  0.05  0.077541946  98  0.506214573  98  0.058602463  97
145  0.040828404  98  0.05  0.080817231  99  0.54433355  97  0.070108022  96
146  0.048413982  98  0.05  0.073050745  97  0.513721331  100  0.0611494  100
147  0.05171476  98  0.05  0.07258126  95  0.501010058  97  0.054474036  100
148  0.04759132  95  0.05  0.076044287  97  0.513278401  100  0.061044942  98
149  0.06226022  97  0.05  0.07668253  96  0.523553829  96  0.083877689  97
150  0.062737487  95  0.05  0.076535633  97  0.566705743  96  0.058490797  97
151  0.066079813  98  0.05  0.080812326  98  0.553452955  98  0.082497864  98
152  0.059793621  98  0.05  0.069263972  100  0.508430518  99  0.067719078  100
153  0.066986424  99  0.05  0.062162438  98  0.493562156  99  0.059193005  100
154  0.053479909  97  0.05  0.062005778  97  0.530930336  98  0.072378609  100
155  0.063107594  99  0.05  0.070323438  97  0.527498785  99  0.058402621  98
156  0.04230204  97  0.05  0.058144635  95  0.536218876  97  0.065339326  100
157  0.055870401  98  0.05  0.059703281  96  0.598718286  99  0.063301646  99
158  0.047333225  98  0.05  0.057146442  98  0.523279835  100  0.061423427  99
159  0.044767533  99  0.05  0.061092835  98  0.543513015  99  0.048971019  98
160  0.050227575  95  0.05  0.057036517  95  0.530011808  97  0.051228156  96
161  0.056811978  99  0.05  0.061351434  99  0.544836885  99  0.069655649  100
162  0.051768919  96  0.05  0.063562242  98  0.508492415  96  0.057337228  95
163  0.05872637  100  0.05  0.054738383  96  0.553161938  100  0.06750146  100
164  0.041377968  99  0.05  0.074828587  99  0.501596324  100  0.075374203  97
165  0.043477936  96  0.05  0.059223395  97  0.481628982  97  0.066704906  99
166  0.035583528  97  0.05  0.067553284  96  0.508581259  98  0.061556416  98
167  0.044916547  97  0.05  0.060649513  100  0.484108795  99  0.046795992  99
168  0.04546003  98  0.05  0.061607402  98  0.504908039  99  0.055415639  99
169  0.051584327  94  0.05  0.067417807  95  0.480348595  97  0.071765922  96
170  0.047714086  100  0.05  0.062948672  99  0.543277588  98  0.069893407  100
171  0.046610996  95  0.05  0.072871197  96  0.545287807  96  0.065235908  96
172  0.048023788  96  0.05  0.065342344  98  0.496394023  99  0.08543991  97
173  0.045062715  96  0.05  0.07373992  96  0.519651932  98  0.070859253  99
174  0.052813252  97  0.05  0.069621108  98  0.501365462  98  0.079349063  96
175  0.045770883  96  0.05  0.073715208  97  0.539042816  98  0.088411148  98
176  0.056402145  96  0.05  0.064893053  97  0.524151568  99  0.071543158  98
177  0.046162508  96  0.05  0.082117391  96  0.532778624  96  0.077795709  96
178  0.048272951  97  0.05  0.070165345  99  0.527739073  100  0.062709083  100
179  0.043994717  97  0.05  0.068583013  98  0.496658962  98  0.057531262  98
180  0.041298869  94  0.05  0.071201269  97  0.485782933  98  0.055267663  98
181  0.051933483  97  0.05  0.067042162  99  0.533108814  99  0.08883031  98
182  0.066650883  98  0.05  0.07109543  99  0.501654157  98  0.069347161  99
183  0.046064915  93  0.05  0.068613586  98  0.512898119  97  0.078969711  97
184  0.04297685  98  0.05  0.067319322  100  0.486596632  100  0.057233101  100
185  0.054584549  99  0.05  0.073772843  98  0.508644185  97  0.073718512  100
186  0.054479906  97  0.05  0.084731077  97  0.469278355  95  0.066213516  97
187  0.045843034  99  0.05  0.06563032  99  0.521996272  97  0.089239007  100
188  0.056238912  98  0.05  0.069345709  99  0.577162881  99  0.058699274  100
189  0.063239869  96  0.05  0.055878193  99  0.519128076  99  0.072333916  98
190  0.048285654  98  0.05  0.056239858  99  0.502847784  99  0.068778617  98
191  0.060041586  95  0.05  0.073568105  97  0.493343822  99  0.079673046  98
192  0.054795203  100  0.05  0.060323864  99  0.472504783  98  0.084263531  100
193  0.042148826  98  0.05  0.066751974  100  0.456742014  99  0.070549095  98
194  0.050994031  97  0.05  0.059698834  98  0.540620879  99  0.071194655  99
195  0.044442041  98  0.05  0.062913177  97  0.483307525  100  0.051128964  99
196  0.046605062  96  0.05  0.065913458  96  0.508627285  96  0.078740922  96
197  0.058123121  96  0.05  0.069182813  97  0.519162755  98  0.07562291  97
198  0.067935547  96  0.05  0.071294421  95  0.486755709  98  0.069842328  96
199  0.054332142  97  0.05  0.086842853  96  0.508058831  97  0.056850494  99

==> DQL-NSL-KDD (Copy) jinting/Data.dat <==
x y err
0 21 0.05
0 23 0.05
0 20 0.05
0 23 0.05
0 24 0.05
2.49668489 64 0.05
0.539827023 86 0.05
0.282299262 93 0.05
0.243587493 94 0.05
0.229708046 94 0.05
0.301819078 92 0.05
0.274991962 94 0.05
0.249014025 94 0.05
0.227398177 95 0.05
0.238193571 98 0.05
0.221808495 96 0.05
0.211981626 95 0.05
0.196577893 98 0.05
0.191983423 98 0.05
0.186451482 99 0.05
0.168511651 96 0.05
0.16276726 95 0.05
0.15091365 96 0.05
0.138587759 97 0.05
0.134271491 97 0.05
0.118790777 98 0.05
0.12227732 99 0.05
0.113410501 96 0.05
0.102278968 98 0.05
0.097355949 97 0.05
0.092864328 96 0.05
0.081540161 95 0.05
0.070467836 97 0.05
0.065859068 95 0.05
0.058564729 96 0.05
0.060055315 95 0.05
0.057586057 98 0.05
0.066844147 98 0.05
0.058228768 98 0.05
0.055015422 97 0.05
0.050469426 98 0.05
0.058053133 98 0.05
0.046034075 97 0.05
0.04990717 98 0.05
0.047379888 98 0.05
0.061671093 95 0.05
0.057238373 97 0.05
0.051579242 95 0.05
0.044645707 97 0.05
0.052264065 100 0.05
0.040470397 99 0.05
0.039910193 98 0.05
0.039710965 100 0.05
0.046590476 99 0.05
0.039961773 99 0.05
0.045309512 98 0.05
0.050486072 97 0.05
0.051323494 97 0.05
0.047433216 96 0.05
0.050836743 98 0.05
0.0447552 99 0.05
0.038462446 97 0.05
0.041964156 100 0.05
0.045720457 98 0.05
0.047179885 98 0.05
0.040413204 97 0.05
0.034242542 94 0.05
0.044999631 97 0.05
0.042245314 100 0.05
0.035494991 97 0.05
0.033632277 97 0.05
0.032616076 100 0.05
0.029459577 100 0.05
0.03584022 99 0.05
0.038346378 97 0.05
0.038396791 98 0.05
0.041476763 97 0.05
0.037719542 97 0.05
0.040498802 98 0.05
0.04164957 97 0.05
0.039857157 99 0.05
0.034895584 96 0.05
0.047465621 98 0.05
0.036930391 99 0.05
0.042479785 98 0.05
0.041603309 97 0.05
0.041244397 98 0.05
0.044074226 99 0.05
0.043208119 96 0.05
0.046062475 97 0.05
0.040522814 97 0.05
0.04564675 99 0.05
0.036032154 97 0.05
0.053572391 99 0.05
0.049014044 96 0.05
0.039583846 97 0.05
0.039174852 100 0.05
0.043135867 98 0.05
0.04245361 99 0.05
0.046677879 97 0.05
0.04310278 94 0.05
0.037011471 95 0.05
0.041922387 99 0.05
0.046242113 98 0.05
0.046817331 96 0.05
0.046744305 94 0.05
0.047227574 99 0.05
0.056686094 94 0.05
0.049541097 96 0.05
0.053392411 98 0.05
0.048976752 99 0.05
0.046070701 99 0.05
0.049559028 99 0.05
0.043692162 97 0.05
0.044938661 99 0.05
0.055496628 95 0.05
0.05902535 94 0.05
0.051426436 99 0.05
0.043256932 94 0.05
0.046140613 96 0.05
0.05693488 97 0.05
0.047723907 99 0.05
0.055360757 96 0.05
0.042127001 97 0.05
0.054055479 97 0.05
0.055968867 100 0.05
0.049605046 97 0.05
0.063387379 94 0.05
0.064116968 99 0.05
0.055390545 95 0.05
0.055084506 99 0.05
0.061630743 97 0.05
0.054352257 97 0.05
0.052866565 96 0.05
0.064162897 96 0.05
0.053098869 98 0.05
0.054590449 98 0.05
0.056828108 98 0.05
0.065137564 96 0.05
0.058060831 99 0.05
0.054051772 94 0.05
0.05962513 98 0.05
0.067218609 98 0.05
0.065353247 99 0.05
0.061802489 96 0.05
0.040828404 98 0.05
0.048413982 98 0.05
0.05171476 98 0.05
0.04759132 95 0.05
0.06226022 97 0.05
0.062737487 95 0.05
0.066079813 98 0.05
0.059793621 98 0.05
0.066986424 99 0.05
0.053479909 97 0.05
0.063107594 99 0.05
0.04230204 97 0.05
0.055870401 98 0.05
0.047333225 98 0.05
0.044767533 99 0.05
0.050227575 95 0.05
0.056811978 99 0.05
0.051768919 96 0.05
0.05872637 100 0.05
0.041377968 99 0.05
0.043477936 96 0.05
0.035583528 97 0.05
0.044916547 97 0.05
0.04546003 98 0.05
0.051584327 94 0.05
0.047714086 100 0.05
0.046610996 95 0.05
0.048023788 96 0.05
0.045062715 96 0.05
0.052813252 97 0.05
0.045770883 96 0.05
0.056402145 96 0.05
0.046162508 96 0.05
0.048272951 97 0.05
0.043994717 97 0.05
0.041298869 94 0.05
0.051933483 97 0.05
0.066650883 98 0.05
0.046064915 93 0.05
0.04297685 98 0.05
0.054584549 99 0.05
0.054479906 97 0.05
0.045843034 99 0.05
0.056238912 98 0.05
0.063239869 96 0.05
0.048285654 98 0.05
0.060041586 95 0.05
0.054795203 100 0.05
0.042148826 98 0.05
0.050994031 97 0.05
0.044442041 98 0.05
0.046605062 96 0.05
0.058123121 96 0.05
0.067935547 96 0.05
0.054332142 97 0.05

==> DQL-NSL-KDD (Copy) jinting/Data.txt <==
x  l  r  err
0  0  21  0.05
1  0  23  0.05
2  0  20  0.05
3  0  23  0.05
4  0  24  0.05
5  2.49668489  64  0.05
6  0.539827023  86  0.05
7  0.282299262  93  0.05
8  0.243587493  94  0.05
9  0.229708046  94  0.05
10  0.301819078  92  0.05
11  0.274991962  94  0.05
12  0.249014025  94  0.05
13  0.227398177  95  0.05
14  0.238193571  98  0.05
15  0.221808495  96  0.05
16  0.211981626  95  0.05
17  0.196577893  98  0.05
18  0.191983423  98  0.05
19  0.186451482  99  0.05
20  0.168511651  96  0.05
21  0.16276726  95  0.05
22  0.15091365  96  0.05
23  0.138587759  97  0.05
24  0.134271491  97  0.05
25  0.118790777  98  0.05
26  0.12227732  99  0.05
27  0.113410501  96  0.05
28  0.102278968  98  0.05
29  0.097355949  97  0.05
30  0.092864328  96  0.05
31  0.081540161  95  0.05
32  0.070467836  97  0.05
33  0.065859068  95  0.05
34  0.058564729  96  0.05
35  0.060055315  95  0.05
36  0.057586057  98  0.05
37  0.066844147  98  0.05
38  0.058228768  98  0.05
39  0.055015422  97  0.05
40  0.050469426  98  0.05
41  0.058053133  98  0.05
42  0.046034075  97  0.05
43  0.04990717  98  0.05
44  0.047379888  98  0.05
45  0.061671093  95  0.05
46  0.057238373  97  0.05
47  0.051579242  95  0.05
48  0.044645707  97  0.05
49  0.052264065  100  0.05
50  0.040470397  99  0.05
51  0.039910193  98  0.05
52  0.039710965  100  0.05
53  0.046590476  99  0.05
54  0.039961773  99  0.05
55  0.045309512  98  0.05
56  0.050486072  97  0.05
57  0.051323494  97  0.05
58  0.047433216  96  0.05
59  0.050836743  98  0.05
60  0.0447552  99  0.05
61  0.038462446  97  0.05
62  0.041964156  100  0.05
63  0.045720457  98  0.05
64  0.047179885  98  0.05
65  0.040413204  97  0.05
66  0.034242542  94  0.05
67  0.044999631  97  0.05
68  0.042245314  100  0.05
69  0.035494991  97  0.05
70  0.033632277  97  0.05
71  0.032616076  100  0.05
72  0.029459577  100  0.05
73  0.03584022  99  0.05
74  0.038346378  97  0.05
75  0.038396791  98  0.05
76  0.041476763  97  0.05
77  0.037719542  97  0.05
78  0.040498802  98  0.05
79  0.04164957  97  0.05
80  0.039857157  99  0.05
81  0.034895584  96  0.05
82  0.047465621  98  0.05
83  0.036930391  99  0.05
84  0.042479785  98  0.05
85  0.041603309  97  0.05
86  0.041244397  98  0.05
87  0.044074226  99  0.05
88  0.043208119  96  0.05
89  0.046062475  97  0.05
90  0.040522814  97  0.05
91  0.04564675  99  0.05
92  0.036032154  97  0.05
93  0.053572391  99  0.05
94  0.049014044  96  0.05
95  0.039583846  97  0.05
96  0.039174852  100  0.05
97  0.043135867  98  0.05
98  0.04245361  99  0.05
99  0.046677879  97  0.05
100  0.04310278  94  0.05
101  0.037011471  95  0.05
102  0.041922387  99  0.05
103  0.046242113  98  0.05
104  0.046817331  96  0.05
105  0.046744305  94  0.05
106  0.047227574  99  0.05
107  0.056686094  94  0.05
108  0.049541097  96  0.05
109  0.053392411  98  0.05
110  0.048976752  99  0.05
111  0.046070701  99  0.05
112  0.049559028  99  0.05
113  0.043692162  97  0.05
114  0.044938661  99  0.05
115  0.055496628  95  0.05
116  0.05902535  94  0.05
117  0.051426436  99  0.05
118  0.043256932  94  0.05
119  0.046140613  96  0.05
120  0.05693488  97  0.05
121  0.047723907  99  0.05
122  0.055360757  96  0.05
123  0.042127001  97  0.05
124  0.054055479  97  0.05
125  0.055968867  100  0.05
126  0.049605046  97  0.05
127  0.063387379  94  0.05
128  0.064116968  99  0.05
129  0.055390545  95  0.05
130  0.055084506  99  0.05
131  0.061630743  97  0.05
132  0.054352257  97  0.05
133  0.052866565  96  0.05
134  0.064162897  96  0.05
135  0.053098869  98  0.05
136  0.054590449  98  0.05
137  0.056828108  98  0.05
138  0.065137564  96  0.05
139  0.058060831  99  0.05
140  0.054051772  94  0.05
141  0.05962513  98  0.05
142  0.067218609  98  0.05
143  0.065353247  99  0.05
144  0.061802489  96  0.05
145  0.040828404  98  0.05
146  0.048413982  98  0.05
147  0.05171476  98  0.05
148  0.04759132  95  0.05
149  0.06226022  97  0.05
150  0.062737487  95  0.05
151  0.066079813  98  0.05
152  0.059793621  98  0.05
153  0.066986424  99  0.05
154  0.053479909  97  0.05
155  0.063107594  99  0.05
156  0.04230204  97  0.05
157  0.055870401  98  0.05
158  0.047333225  98  0.05
159  0.044767533  99  0.05
160  0.050227575  95  0.05
161  0.056811978  99  0.05
162  0.051768919  96  0.05
163  0.05872637  100  0.05
164  0.041377968  99  0.05
165  0.043477936  96  0.05
166  0.035583528  97  0.05
167  0.044916547  97  0.05
168  0.04546003  98  0.05
169  0.051584327  94  0.05
170  0.047714086  100  0.05
171  0.046610996  95  0.05
172  0.048023788  96  0.05
173  0.045062715  96  0.05
174  0.052813252  97  0.05
175  0.045770883  96  0.05
176  0.056402145  96  0.05
177  0.046162508  96  0.05
178  0.048272951  97  0.05
179  0.043994717  97  0.05
180  0.041298869  94  0.05
181  0.051933483  97  0.05
182  0.066650883  98  0.05
183  0.046064915  93  0.05
184  0.04297685  98  0.05
185  0.054584549  99  0.05
186  0.054479906  97  0.05
187  0.045843034  99  0.05
188  0.056238912  98  0.05
189  0.063239869  96  0.05
190  0.048285654  98  0.05
191  0.060041586  95  0.05
192  0.054795203  100  0.05
193  0.042148826  98  0.05
194  0.050994031  97  0.05
195  0.044442041  98  0.05
196  0.046605062  96  0.05
197  0.058123121  96  0.05
198  0.067935547  96  0.05
199  0.054332142  97  0.05


==> DQL-NSL-KDD (Copy) jinting/data1.dat <==
x y err
0 1 0.1
1 1.5 0.3
2 2 0.2


==> Data-2.txt <==
x  l  r  err  l01  r01
0  0  21  0.05  0  21
1  0  23  0.05  0  14
2  0  20  0.05  0  12
3  0  23  0.05  0  15
4  0  24  0.05  0  9
5  2.49668489  64  0.05  1.824153542  74
6  0.539827023  86  0.05  0.25551938  90
7  0.282299262  93  0.05  0.116709238  92
8  0.243587493  94  0.05  0.101653192  92
9  0.229708046  94  0.05  0.128755247  91
10  0.301819078  92  0.05  0.238837344  93
11  0.274991962  94  0.05  0.290219095  95
12  0.249014025  94  0.05  0.260620235  95
13  0.227398177  95  0.05  0.248825121  95
14  0.238193571  98  0.05  0.232416138  98
15  0.221808495  96  0.05  0.207682758  97
16  0.211981626  95  0.05  0.230178927  96
17  0.196577893  98  0.05  0.221041431  99
18  0.191983423  98  0.05  0.181809412  97
19  0.186451482  99  0.05  0.181358576  97
20  0.168511651  96  0.05  0.155152601  95
21  0.16276726  95  0.05  0.144064772  93
22  0.15091365  96  0.05  0.14310896  96
23  0.138587759  97  0.05  0.140634941  96
24  0.134271491  97  0.05  0.126278836  96
25  0.118790777  98  0.05  0.116147523  97
26  0.12227732  99  0.05  0.111863511  97
27  0.113410501  96  0.05  0.094747987  98
28  0.102278968  98  0.05  0.111431484  98
29  0.097355949  97  0.05  0.102908451  95
30  0.092864328  96  0.05  0.098971429  98
31  0.081540161  95  0.05  0.077735406  96
32  0.070467836  97  0.05  0.084030469  99
33  0.065859068  95  0.05  0.081794692  95
34  0.058564729  96  0.05  0.086540129  95
35  0.060055315  95  0.05  0.075732665  95
36  0.057586057  98  0.05  0.075070138  96
37  0.066844147  98  0.05  0.078132547  96
38  0.058228768  98  0.05  0.07677844  96
39  0.055015422  97  0.05  0.076944739  99
40  0.050469426  98  0.05  0.063689868  96
41  0.058053133  98  0.05  0.059178885  100
42  0.046034075  97  0.05  0.050942634  98
43  0.04990717  98  0.05  0.060123554  99
44  0.047379888  98  0.05  0.055479531  98
45  0.061671093  95  0.05  0.070618419  95
46  0.057238373  97  0.05  0.065421075  97
47  0.051579242  95  0.05  0.059972187  96
48  0.044645707  97  0.05  0.059172524  98
49  0.052264065  100  0.05  0.059226502  98
50  0.040470397  99  0.05  0.056919259  97
51  0.039910193  98  0.05  0.053702802  99
52  0.039710965  100  0.05  0.051880257  99
53  0.046590476  99  0.05  0.043363931  99
54  0.039961773  99  0.05  0.049263126  98
55  0.045309512  98  0.05  0.042087624  98
56  0.050486072  97  0.05  0.065916178  97
57  0.051323494  97  0.05  0.060216052  95
58  0.047433216  96  0.05  0.066742444  98
59  0.050836743  98  0.05  0.060119007  99
60  0.0447552  99  0.05  0.057410156  99
61  0.038462446  97  0.05  0.050746031  98
62  0.041964156  100  0.05  0.052062095  99
63  0.045720457  98  0.05  0.048697565  97
64  0.047179885  98  0.05  0.048901614  98
65  0.040413204  97  0.05  0.058084599  97
66  0.034242542  94  0.05  0.059031331  97
67  0.044999631  97  0.05  0.048979796  98
68  0.042245314  100  0.05  0.053291194  96
69  0.035494991  97  0.05  0.048378618  96
70  0.033632277  97  0.05  0.046654631  98
71  0.032616076  100  0.05  0.043142906  99
72  0.029459577  100  0.05  0.046728624  100
73  0.03584022  99  0.05  0.036809184  98
74  0.038346378  97  0.05  0.049729276  97
75  0.038396791  98  0.05  0.043405891  96
76  0.041476763  97  0.05  0.045341628  98
77  0.037719542  97  0.05  0.050851045  97
78  0.040498802  98  0.05  0.04925396  96
79  0.04164957  97  0.05  0.054198249  94
80  0.039857157  99  0.05  0.046207709  97
81  0.034895584  96  0.05  0.062253158  97
82  0.047465621  98  0.05  0.060455475  98
83  0.036930391  99  0.05  0.06323614  99
84  0.042479785  98  0.05  0.050790372  100
85  0.041603309  97  0.05  0.056499731  96
86  0.041244397  98  0.05  0.055616654  98
87  0.044074226  99  0.05  0.057881398  99
88  0.043208119  96  0.05  0.057877357  97
89  0.046062475  97  0.05  0.056184195  99
90  0.040522814  97  0.05  0.050708665  93
91  0.04564675  99  0.05  0.061802992  98
92  0.036032154  97  0.05  0.055306518  98
93  0.053572391  99  0.05  0.060234356  99
94  0.049014044  96  0.05  0.058952718  96
95  0.039583846  97  0.05  0.050598696  97
96  0.039174852  100  0.05  0.05839315  94
97  0.043135867  98  0.05  0.055470274  100
98  0.04245361  99  0.05  0.050690802  98
99  0.046677879  97  0.05  0.06646312  97
100  0.04310278  94  0.05  0.064775166  95
101  0.037011471  95  0.05  0.069009983  99
102  0.041922387  99  0.05  0.064385637  97
103  0.046242113  98  0.05  0.066566196  95
104  0.046817331  96  0.05  0.067074073  97
105  0.046744305  94  0.05  0.066961864  95
106  0.047227574  99  0.05  0.061432115  98
107  0.056686094  94  0.05  0.053181637  94
108  0.049541097  96  0.05  0.064985579  94
109  0.053392411  98  0.05  0.074962765  96
110  0.048976752  99  0.05  0.061672779  98
111  0.046070701  99  0.05  0.055762743  97
112  0.049559028  99  0.05  0.055911165  98
113  0.043692162  97  0.05  0.059336051  99
114  0.044938661  99  0.05  0.06345197  100
115  0.055496628  95  0.05  0.058340948  97
116  0.05902535  94  0.05  0.055507253  96
117  0.051426436  99  0.05  0.073047516  97
118  0.043256932  94  0.05  0.057152091  96
119  0.046140613  96  0.05  0.058848674  97
120  0.05693488  97  0.05  0.071675881  99
121  0.047723907  99  0.05  0.07386448  98
122  0.055360757  96  0.05  0.069173194  98
123  0.042127001  97  0.05  0.059250862  97
124  0.054055479  97  0.05  0.068600278  95
125  0.055968867  100  0.05  0.074317935  98
126  0.049605046  97  0.05  0.064424878  97
127  0.063387379  94  0.05  0.069431003  96
128  0.064116968  99  0.05  0.056438895  100
129  0.055390545  95  0.05  0.058312191  95
130  0.055084506  99  0.05  0.068644475  98
131  0.061630743  97  0.05  0.064473506  97
132  0.054352257  97  0.05  0.072231058  95
133  0.052866565  96  0.05  0.075718186  98
134  0.064162897  96  0.05  0.06261549  98
135  0.053098869  98  0.05  0.064339699  98
136  0.054590449  98  0.05  0.071133685  98
137  0.056828108  98  0.05  0.068935874  98
138  0.065137564  96  0.05  0.074181247  97
139  0.058060831  99  0.05  0.072518267  99
140  0.054051772  94  0.05  0.072318634  95
141  0.05962513  98  0.05  0.078979795  98
142  0.067218609  98  0.05  0.077100663  97
143  0.065353247  99  0.05  0.096411599  100
144  0.061802489  96  0.05  0.077541946  98
145  0.040828404  98  0.05  0.080817231  99
146  0.048413982  98  0.05  0.073050745  97
147  0.05171476  98  0.05  0.07258126  95
148  0.04759132  95  0.05  0.076044287  97
149  0.06226022  97  0.05  0.07668253  96
150  0.062737487  95  0.05  0.076535633  97
151  0.066079813  98  0.05  0.080812326  98
152  0.059793621  98  0.05  0.069263972  100
153  0.066986424  99  0.05  0.062162438  98
154  0.053479909  97  0.05  0.062005778  97
155  0.063107594  99  0.05  0.070323438  97
156  0.04230204  97  0.05  0.058144635  95
157  0.055870401  98  0.05  0.059703281  96
158  0.047333225  98  0.05  0.057146442  98
159  0.044767533  99  0.05  0.061092835  98
160  0.050227575  95  0.05  0.057036517  95
161  0.056811978  99  0.05  0.061351434  99
162  0.051768919  96  0.05  0.063562242  98
163  0.05872637  100  0.05  0.054738383  96
164  0.041377968  99  0.05  0.074828587  99
165  0.043477936  96  0.05  0.059223395  97
166  0.035583528  97  0.05  0.067553284  96
167  0.044916547  97  0.05  0.060649513  100
168  0.04546003  98  0.05  0.061607402  98
169  0.051584327  94  0.05  0.067417807  95
170  0.047714086  100  0.05  0.062948672  99
171  0.046610996  95  0.05  0.072871197  96
172  0.048023788  96  0.05  0.065342344  98
173  0.045062715  96  0.05  0.07373992  96
174  0.052813252  97  0.05  0.069621108  98
175  0.045770883  96  0.05  0.073715208  97
176  0.056402145  96  0.05  0.064893053  97
177  0.046162508  96  0.05  0.082117391  96
178  0.048272951  97  0.05  0.070165345  99
179  0.043994717  97  0.05  0.068583013  98
180  0.041298869  94  0.05  0.071201269  97
181  0.051933483  97  0.05  0.067042162  99
182  0.066650883  98  0.05  0.07109543  99
183  0.046064915  93  0.05  0.068613586  98
184  0.04297685  98  0.05  0.067319322  100
185  0.054584549  99  0.05  0.073772843  98
186  0.054479906  97  0.05  0.084731077  97
187  0.045843034  99  0.05  0.06563032  99
188  0.056238912  98  0.05  0.069345709  99
189  0.063239869  96  0.05  0.055878193  99
190  0.048285654  98  0.05  0.056239858  99
191  0.060041586  95  0.05  0.073568105  97
192  0.054795203  100  0.05  0.060323864  99
193  0.042148826  98  0.05  0.066751974  100
194  0.050994031  97  0.05  0.059698834  98
195  0.044442041  98  0.05  0.062913177  97
196  0.046605062  96  0.05  0.065913458  96
197  0.058123121  96  0.05  0.069182813  97
198  0.067935547  96  0.05  0.071294421  95
199  0.054332142  97  0.05  0.086842853  96

==> Data-3.txt <==
x  l  r  err  l01  r01  l09  r09
0  0  21  0.05  0  21  0  24
1  0  23  0.05  0  14  0  20
2  0  20  0.05  0  12  0  33
3  0  23  0.05  0  15  0  26
4  0  24  0.05  0  9  0  30
5  2.49668489  64  0.05  1.824153542  74  3.450109707  67
6  0.539827023  86  0.05  0.25551938  90  4.053477915  85
7  0.282299262  93  0.05  0.116709238  92  2.919775833  98
8  0.243587493  94  0.05  0.101653192  92  2.569592264  97
9  0.229708046  94  0.05  0.128755247  91  2.246908243  96
10  0.301819078  92  0.05  0.238837344  93  2.030803931  95
11  0.274991962  94  0.05  0.290219095  95  1.800625584  94
12  0.249014025  94  0.05  0.260620235  95  1.672297105  95
13  0.227398177  95  0.05  0.248825121  95  1.604519568  96
14  0.238193571  98  0.05  0.232416138  98  1.598186518  98
15  0.221808495  96  0.05  0.207682758  97  1.38786478  96
16  0.211981626  95  0.05  0.230178927  96  1.353431674  96
17  0.196577893  98  0.05  0.221041431  99  1.277568307  98
18  0.191983423  98  0.05  0.181809412  97  1.26417668  97
19  0.186451482  99  0.05  0.181358576  97  1.151727965  98
20  0.168511651  96  0.05  0.155152601  95  1.106054123  99
21  0.16276726  95  0.05  0.144064772  93  1.068679561  97
22  0.15091365  96  0.05  0.14310896  96  1.068223752  97
23  0.138587759  97  0.05  0.140634941  96  0.972563371  98
24  0.134271491  97  0.05  0.126278836  96  0.894884299  97
25  0.118790777  98  0.05  0.116147523  97  0.928547815  97
26  0.12227732  99  0.05  0.111863511  97  0.919818411  98
27  0.113410501  96  0.05  0.094747987  98  0.842969724  98
28  0.102278968  98  0.05  0.111431484  98  0.832826415  96
29  0.097355949  97  0.05  0.102908451  95  0.823736778  95
30  0.092864328  96  0.05  0.098971429  98  0.809348179  99
31  0.081540161  95  0.05  0.077735406  96  0.77606118  96
32  0.070467836  97  0.05  0.084030469  99  0.828863656  97
33  0.065859068  95  0.05  0.081794692  95  0.782387361  97
34  0.058564729  96  0.05  0.086540129  95  0.757453609  96
35  0.060055315  95  0.05  0.075732665  95  0.793926404  95
36  0.057586057  98  0.05  0.075070138  96  0.829672466  95
37  0.066844147  98  0.05  0.078132547  96  0.868050582  98
38  0.058228768  98  0.05  0.07677844  96  0.812902815  98
39  0.055015422  97  0.05  0.076944739  99  0.77602833  99
40  0.050469426  98  0.05  0.063689868  96  0.830848905  98
41  0.058053133  98  0.05  0.059178885  100  0.81074707  98
42  0.046034075  97  0.05  0.050942634  98  0.766456418  98
43  0.04990717  98  0.05  0.060123554  99  0.80649811  98
44  0.047379888  98  0.05  0.055479531  98  0.815813579  98
45  0.061671093  95  0.05  0.070618419  95  0.784037001  97
46  0.057238373  97  0.05  0.065421075  97  0.813872311  97
47  0.051579242  95  0.05  0.059972187  96  0.805588471  96
48  0.044645707  97  0.05  0.059172524  98  0.76167151  98
49  0.052264065  100  0.05  0.059226502  98  0.745100523  97
50  0.040470397  99  0.05  0.056919259  97  0.740363012  99
51  0.039910193  98  0.05  0.053702802  99  0.718283002  97
52  0.039710965  100  0.05  0.051880257  99  0.701746087  98
53  0.046590476  99  0.05  0.043363931  99  0.715997365  99
54  0.039961773  99  0.05  0.049263126  98  0.720580582  98
55  0.045309512  98  0.05  0.042087624  98  0.692773568  97
56  0.050486072  97  0.05  0.065916178  97  0.768466376  95
57  0.051323494  97  0.05  0.060216052  95  0.687637004  93
58  0.047433216  96  0.05  0.066742444  98  0.727839607  98
59  0.050836743  98  0.05  0.060119007  99  0.711820395  98
60  0.0447552  99  0.05  0.057410156  99  0.730291995  99
61  0.038462446  97  0.05  0.050746031  98  0.692797318  99
62  0.041964156  100  0.05  0.052062095  99  0.687219504  99
63  0.045720457  98  0.05  0.048697565  97  0.666101948  98
64  0.047179885  98  0.05  0.048901614  98  0.617977937  97
65  0.040413204  97  0.05  0.058084599  97  0.658560836  97
66  0.034242542  94  0.05  0.059031331  97  0.620780607  93
67  0.044999631  97  0.05  0.048979796  98  0.66900645  100
68  0.042245314  100  0.05  0.053291194  96  0.608588434  95
69  0.035494991  97  0.05  0.048378618  96  0.641225103  97
70  0.033632277  97  0.05  0.046654631  98  0.603188897  100
71  0.032616076  100  0.05  0.043142906  99  0.600068909  100
72  0.029459577  100  0.05  0.046728624  100  0.605255205  100
73  0.03584022  99  0.05  0.036809184  98  0.589642521  99
74  0.038346378  97  0.05  0.049729276  97  0.626569862  96
75  0.038396791  98  0.05  0.043405891  96  0.630976671  98
76  0.041476763  97  0.05  0.045341628  98  0.620615172  99
77  0.037719542  97  0.05  0.050851045  97  0.597009098  96
78  0.040498802  98  0.05  0.04925396  96  0.635928252  98
79  0.04164957  97  0.05  0.054198249  94  0.647085772  95
80  0.039857157  99  0.05  0.046207709  97  0.638790414  96
81  0.034895584  96  0.05  0.062253158  97  0.636763418  98
82  0.047465621  98  0.05  0.060455475  98  0.649892287  99
83  0.036930391  99  0.05  0.06323614  99  0.619068546  98
84  0.042479785  98  0.05  0.050790372  100  0.590506482  99
85  0.041603309  97  0.05  0.056499731  96  0.623528892  97
86  0.041244397  98  0.05  0.055616654  98  0.589277823  100
87  0.044074226  99  0.05  0.057881398  99  0.614531203  100
88  0.043208119  96  0.05  0.057877357  97  0.590018993  95
89  0.046062475  97  0.05  0.056184195  99  0.584602475  98
90  0.040522814  97  0.05  0.050708665  93  0.591464496  96
91  0.04564675  99  0.05  0.061802992  98  0.582492934  99
92  0.036032154  97  0.05  0.055306518  98  0.578977331  100
93  0.053572391  99  0.05  0.060234356  99  0.596522657  98
94  0.049014044  96  0.05  0.058952718  96  0.604905587  97
95  0.039583846  97  0.05  0.050598696  97  0.571953778  99
96  0.039174852  100  0.05  0.05839315  94  0.599905753  97
97  0.043135867  98  0.05  0.055470274  100  0.590290964  100
98  0.04245361  99  0.05  0.050690802  98  0.576498353  99
99  0.046677879  97  0.05  0.06646312  97  0.55165184  96
100  0.04310278  94  0.05  0.064775166  95  0.569321728  97
101  0.037011471  95  0.05  0.069009983  99  0.614094029  99
102  0.041922387  99  0.05  0.064385637  97  0.571004265  97
103  0.046242113  98  0.05  0.066566196  95  0.619333579  94
104  0.046817331  96  0.05  0.067074073  97  0.561399155  100
105  0.046744305  94  0.05  0.066961864  95  0.534895063  98
106  0.047227574  99  0.05  0.061432115  98  0.587432858  98
107  0.056686094  94  0.05  0.053181637  94  0.584470052  96
108  0.049541097  96  0.05  0.064985579  94  0.561262985  96
109  0.053392411  98  0.05  0.074962765  96  0.58329683  96
110  0.048976752  99  0.05  0.061672779  98  0.545465313  98
111  0.046070701  99  0.05  0.055762743  97  0.509074218  98
112  0.049559028  99  0.05  0.055911165  98  0.51939854  99
113  0.043692162  97  0.05  0.059336051  99  0.559390656  99
114  0.044938661  99  0.05  0.06345197  100  0.567314178  99
115  0.055496628  95  0.05  0.058340948  97  0.556695588  96
116  0.05902535  94  0.05  0.055507253  96  0.532060456  95
117  0.051426436  99  0.05  0.073047516  97  0.55863845  100
118  0.043256932  94  0.05  0.057152091  96  0.533083005  98
119  0.046140613  96  0.05  0.058848674  97  0.527494908  97
120  0.05693488  97  0.05  0.071675881  99  0.545172535  97
121  0.047723907  99  0.05  0.07386448  98  0.559822763  99
122  0.055360757  96  0.05  0.069173194  98  0.530711193  98
123  0.042127001  97  0.05  0.059250862  97  0.508011246  96
124  0.054055479  97  0.05  0.068600278  95  0.519350052  98
125  0.055968867  100  0.05  0.074317935  98  0.515237664  99
126  0.049605046  97  0.05  0.064424878  97  0.507702203  97
127  0.063387379  94  0.05  0.069431003  96  0.578692534  98
128  0.064116968  99  0.05  0.056438895  100  0.539222145  99
129  0.055390545  95  0.05  0.058312191  95  0.530741867  98
130  0.055084506  99  0.05  0.068644475  98  0.516035876  100
131  0.061630743  97  0.05  0.064473506  97  0.536076779  95
132  0.054352257  97  0.05  0.072231058  95  0.528090072  94
133  0.052866565  96  0.05  0.075718186  98  0.530430227  98
134  0.064162897  96  0.05  0.06261549  98  0.562271306  99
135  0.053098869  98  0.05  0.064339699  98  0.518260871  99
136  0.054590449  98  0.05  0.071133685  98  0.585380912  99
137  0.056828108  98  0.05  0.068935874  98  0.536894123  100
138  0.065137564  96  0.05  0.074181247  97  0.494104702  98
139  0.058060831  99  0.05  0.072518267  99  0.48299606  98
140  0.054051772  94  0.05  0.072318634  95  0.506005345  96
141  0.05962513  98  0.05  0.078979795  98  0.560433777  98
142  0.067218609  98  0.05  0.077100663  97  0.529756715  98
143  0.065353247  99  0.05  0.096411599  100  0.516210928  99
144  0.061802489  96  0.05  0.077541946  98  0.506214573  98
145  0.040828404  98  0.05  0.080817231  99  0.54433355  97
146  0.048413982  98  0.05  0.073050745  97  0.513721331  100
147  0.05171476  98  0.05  0.07258126  95  0.501010058  97
148  0.04759132  95  0.05  0.076044287  97  0.513278401  100
149  0.06226022  97  0.05  0.07668253  96  0.523553829  96
150  0.062737487  95  0.05  0.076535633  97  0.566705743  96
151  0.066079813  98  0.05  0.080812326  98  0.553452955  98
152  0.059793621  98  0.05  0.069263972  100  0.508430518  99
153  0.066986424  99  0.05  0.062162438  98  0.493562156  99
154  0.053479909  97  0.05  0.062005778  97  0.530930336  98
155  0.063107594  99  0.05  0.070323438  97  0.527498785  99
156  0.04230204  97  0.05  0.058144635  95  0.536218876  97
157  0.055870401  98  0.05  0.059703281  96  0.598718286  99
158  0.047333225  98  0.05  0.057146442  98  0.523279835  100
159  0.044767533  99  0.05  0.061092835  98  0.543513015  99
160  0.050227575  95  0.05  0.057036517  95  0.530011808  97
161  0.056811978  99  0.05  0.061351434  99  0.544836885  99
162  0.051768919  96  0.05  0.063562242  98  0.508492415  96
163  0.05872637  100  0.05  0.054738383  96  0.553161938  100
164  0.041377968  99  0.05  0.074828587  99  0.501596324  100
165  0.043477936  96  0.05  0.059223395  97  0.481628982  97
166  0.035583528  97  0.05  0.067553284  96  0.508581259  98
167  0.044916547  97  0.05  0.060649513  100  0.484108795  99
168  0.04546003  98  0.05  0.061607402  98  0.504908039  99
169  0.051584327  94  0.05  0.067417807  95  0.480348595  97
170  0.047714086  100  0.05  0.062948672  99  0.543277588  98
171  0.046610996  95  0.05  0.072871197  96  0.545287807  96
172  0.048023788  96  0.05  0.065342344  98  0.496394023  99
173  0.045062715  96  0.05  0.07373992  96  0.519651932  98
174  0.052813252  97  0.05  0.069621108  98  0.501365462  98
175  0.045770883  96  0.05  0.073715208  97  0.539042816  98
176  0.056402145  96  0.05  0.064893053  97  0.524151568  99
177  0.046162508  96  0.05  0.082117391  96  0.532778624  96
178  0.048272951  97  0.05  0.070165345  99  0.527739073  100
179  0.043994717  97  0.05  0.068583013  98  0.496658962  98
180  0.041298869  94  0.05  0.071201269  97  0.485782933  98
181  0.051933483  97  0.05  0.067042162  99  0.533108814  99
182  0.066650883  98  0.05  0.07109543  99  0.501654157  98
183  0.046064915  93  0.05  0.068613586  98  0.512898119  97
184  0.04297685  98  0.05  0.067319322  100  0.486596632  100
185  0.054584549  99  0.05  0.073772843  98  0.508644185  97
186  0.054479906  97  0.05  0.084731077  97  0.469278355  95
187  0.045843034  99  0.05  0.06563032  99  0.521996272  97
188  0.056238912  98  0.05  0.069345709  99  0.577162881  99
189  0.063239869  96  0.05  0.055878193  99  0.519128076  99
190  0.048285654  98  0.05  0.056239858  99  0.502847784  99
191  0.060041586  95  0.05  0.073568105  97  0.493343822  99
192  0.054795203  100  0.05  0.060323864  99  0.472504783  98
193  0.042148826  98  0.05  0.066751974  100  0.456742014  99
194  0.050994031  97  0.05  0.059698834  98  0.540620879  99
195  0.044442041  98  0.05  0.062913177  97  0.483307525  100
196  0.046605062  96  0.05  0.065913458  96  0.508627285  96
197  0.058123121  96  0.05  0.069182813  97  0.519162755  98
198  0.067935547  96  0.05  0.071294421  95  0.486755709  98
199  0.054332142  97  0.05  0.086842853  96  0.508058831  97

==> Data-4.txt <==
x  l  r  err  l01  r01  l09  r09  lb250  rb250
0  0  21  0.05  0  21  0  24  0  22
1  0  23  0.05  0  14  0  20  0  21
2  0  20  0.05  0  12  0  33  1.645035652  22
3  0  23  0.05  0  15  0  26  0.632009665  44
4  0  24  0.05  0  9  0  30  0.503576688  63
5  2.49668489  64  0.05  1.824153542  74  3.450109707  67  0.336037544  78
6  0.539827023  86  0.05  0.25551938  90  4.053477915  85  0.298426793  86
7  0.282299262  93  0.05  0.116709238  92  2.919775833  98  0.23775397  92
8  0.243587493  94  0.05  0.101653192  92  2.569592264  97  0.189761182  96
9  0.229708046  94  0.05  0.128755247  91  2.246908243  96  0.173930495  94
10  0.301819078  92  0.05  0.238837344  93  2.030803931  95  0.325445613  94
11  0.274991962  94  0.05  0.290219095  95  1.800625584  94  0.351826156  91
12  0.249014025  94  0.05  0.260620235  95  1.672297105  95  0.316017597  93
13  0.227398177  95  0.05  0.248825121  95  1.604519568  96  0.296838018  96
14  0.238193571  98  0.05  0.232416138  98  1.598186518  98  0.322961811  97
15  0.221808495  96  0.05  0.207682758  97  1.38786478  96  0.273051057  98
16  0.211981626  95  0.05  0.230178927  96  1.353431674  96  0.253662812  95
17  0.196577893  98  0.05  0.221041431  99  1.277568307  98  0.274874438  98
18  0.191983423  98  0.05  0.181809412  97  1.26417668  97  0.246603616  99
19  0.186451482  99  0.05  0.181358576  97  1.151727965  98  0.231047998  98
20  0.168511651  96  0.05  0.155152601  95  1.106054123  99  0.210685344  98
21  0.16276726  95  0.05  0.144064772  93  1.068679561  97  0.198905841  94
22  0.15091365  96  0.05  0.14310896  96  1.068223752  97  0.169976667  98
23  0.138587759  97  0.05  0.140634941  96  0.972563371  98  0.189611322  96
24  0.134271491  97  0.05  0.126278836  96  0.894884299  97  0.175544595  96
25  0.118790777  98  0.05  0.116147523  97  0.928547815  97  0.152703826  98
26  0.12227732  99  0.05  0.111863511  97  0.919818411  98  0.126677634  99
27  0.113410501  96  0.05  0.094747987  98  0.842969724  98  0.143864955  99
28  0.102278968  98  0.05  0.111431484  98  0.832826415  96  0.131667942  95
29  0.097355949  97  0.05  0.102908451  95  0.823736778  95  0.142195063  97
30  0.092864328  96  0.05  0.098971429  98  0.809348179  99  0.14521633  96
31  0.081540161  95  0.05  0.077735406  96  0.77606118  96  0.130224612  97
32  0.070467836  97  0.05  0.084030469  99  0.828863656  97  0.127484251  99
33  0.065859068  95  0.05  0.081794692  95  0.782387361  97  0.112297715  93
34  0.058564729  96  0.05  0.086540129  95  0.757453609  96  0.13422522  92
35  0.060055315  95  0.05  0.075732665  95  0.793926404  95  0.116767519  94
36  0.057586057  98  0.05  0.075070138  96  0.829672466  95  0.125321324  98
37  0.066844147  98  0.05  0.078132547  96  0.868050582  98  0.117582493  97
38  0.058228768  98  0.05  0.07677844  96  0.812902815  98  0.103042985  99
39  0.055015422  97  0.05  0.076944739  99  0.77602833  99  0.103107346  97
40  0.050469426  98  0.05  0.063689868  96  0.830848905  98  0.088839649  98
41  0.058053133  98  0.05  0.059178885  100  0.81074707  98  0.092804222  97
42  0.046034075  97  0.05  0.050942634  98  0.766456418  98  0.079980203  99
43  0.04990717  98  0.05  0.060123554  99  0.80649811  98  0.087377811  96
44  0.047379888  98  0.05  0.055479531  98  0.815813579  98  0.088853916  99
45  0.061671093  95  0.05  0.070618419  95  0.784037001  97  0.081559473  94
46  0.057238373  97  0.05  0.065421075  97  0.813872311  97  0.089977194  96
47  0.051579242  95  0.05  0.059972187  96  0.805588471  96  0.084018476  98
48  0.044645707  97  0.05  0.059172524  98  0.76167151  98  0.103789802  96
49  0.052264065  100  0.05  0.059226502  98  0.745100523  97  0.082390139  100
50  0.040470397  99  0.05  0.056919259  97  0.740363012  99  0.089897846  99
51  0.039910193  98  0.05  0.053702802  99  0.718283002  97  0.062518658  97
52  0.039710965  100  0.05  0.051880257  99  0.701746087  98  0.065976575  97
53  0.046590476  99  0.05  0.043363931  99  0.715997365  99  0.075657838  95
54  0.039961773  99  0.05  0.049263126  98  0.720580582  98  0.081140682  99
55  0.045309512  98  0.05  0.042087624  98  0.692773568  97  0.081743803  94
56  0.050486072  97  0.05  0.065916178  97  0.768466376  95  0.07143915  96
57  0.051323494  97  0.05  0.060216052  95  0.687637004  93  0.071337505  98
58  0.047433216  96  0.05  0.066742444  98  0.727839607  98  0.094896719  100
59  0.050836743  98  0.05  0.060119007  99  0.711820395  98  0.086972479  96
60  0.0447552  99  0.05  0.057410156  99  0.730291995  99  0.072759388  100
61  0.038462446  97  0.05  0.050746031  98  0.692797318  99  0.061938071  97
62  0.041964156  100  0.05  0.052062095  99  0.687219504  99  0.055012776  99
63  0.045720457  98  0.05  0.048697565  97  0.666101948  98  0.070037744  98
64  0.047179885  98  0.05  0.048901614  98  0.617977937  97  0.069749577  99
65  0.040413204  97  0.05  0.058084599  97  0.658560836  97  0.054575916  97
66  0.034242542  94  0.05  0.059031331  97  0.620780607  93  0.054189482  98
67  0.044999631  97  0.05  0.048979796  98  0.66900645  100  0.066519025  98
68  0.042245314  100  0.05  0.053291194  96  0.608588434  95  0.056704958  98
69  0.035494991  97  0.05  0.048378618  96  0.641225103  97  0.053306363  99
70  0.033632277  97  0.05  0.046654631  98  0.603188897  100  0.055399087  97
71  0.032616076  100  0.05  0.043142906  99  0.600068909  100  0.062085967  100
72  0.029459577  100  0.05  0.046728624  100  0.605255205  100  0.055623372  98
73  0.03584022  99  0.05  0.036809184  98  0.589642521  99  0.052796827  99
74  0.038346378  97  0.05  0.049729276  97  0.626569862  96  0.051448967  98
75  0.038396791  98  0.05  0.043405891  96  0.630976671  98  0.053577503  98
76  0.041476763  97  0.05  0.045341628  98  0.620615172  99  0.056444996  97
77  0.037719542  97  0.05  0.050851045  97  0.597009098  96  0.045433943  97
78  0.040498802  98  0.05  0.04925396  96  0.635928252  98  0.058965655  96
79  0.04164957  97  0.05  0.054198249  94  0.647085772  95  0.062959763  96
80  0.039857157  99  0.05  0.046207709  97  0.638790414  96  0.050194838  99
81  0.034895584  96  0.05  0.062253158  97  0.636763418  98  0.061717151  97
82  0.047465621  98  0.05  0.060455475  98  0.649892287  99  0.061625079  99
83  0.036930391  99  0.05  0.06323614  99  0.619068546  98  0.058658768  98
84  0.042479785  98  0.05  0.050790372  100  0.590506482  99  0.067352616  99
85  0.041603309  97  0.05  0.056499731  96  0.623528892  97  0.054154365  99
86  0.041244397  98  0.05  0.055616654  98  0.589277823  100  0.053474022  98
87  0.044074226  99  0.05  0.057881398  99  0.614531203  100  0.066942776  99
88  0.043208119  96  0.05  0.057877357  97  0.590018993  95  0.05228623  99
89  0.046062475  97  0.05  0.056184195  99  0.584602475  98  0.041784705  99
90  0.040522814  97  0.05  0.050708665  93  0.591464496  96  0.052760236  98
91  0.04564675  99  0.05  0.061802992  98  0.582492934  99  0.072350357  99
92  0.036032154  97  0.05  0.055306518  98  0.578977331  100  0.062091843  99
93  0.053572391  99  0.05  0.060234356  99  0.596522657  98  0.060554926  98
94  0.049014044  96  0.05  0.058952718  96  0.604905587  97  0.061656708  97
95  0.039583846  97  0.05  0.050598696  97  0.571953778  99  0.056578255  98
96  0.039174852  100  0.05  0.05839315  94  0.599905753  97  0.044785545  98
97  0.043135867  98  0.05  0.055470274  100  0.590290964  100  0.047740249  98
98  0.04245361  99  0.05  0.050690802  98  0.576498353  99  0.065533018  99
99  0.046677879  97  0.05  0.06646312  97  0.55165184  96  0.051287079  98
100  0.04310278  94  0.05  0.064775166  95  0.569321728  97  0.049968712  96
101  0.037011471  95  0.05  0.069009983  99  0.614094029  99  0.043175554  96
102  0.041922387  99  0.05  0.064385637  97  0.571004265  97  0.056565859  97
103  0.046242113  98  0.05  0.066566196  95  0.619333579  94  0.050420669  97
104  0.046817331  96  0.05  0.067074073  97  0.561399155  100  0.065132332  98
105  0.046744305  94  0.05  0.066961864  95  0.534895063  98  0.049682832  94
106  0.047227574  99  0.05  0.061432115  98  0.587432858  98  0.058977788  100
107  0.056686094  94  0.05  0.053181637  94  0.584470052  96  0.064386556  99
108  0.049541097  96  0.05  0.064985579  94  0.561262985  96  0.067534701  97
109  0.053392411  98  0.05  0.074962765  96  0.58329683  96  0.05159669  97
110  0.048976752  99  0.05  0.061672779  98  0.545465313  98  0.060722553  100
111  0.046070701  99  0.05  0.055762743  97  0.509074218  98  0.065769904  98
112  0.049559028  99  0.05  0.055911165  98  0.51939854  99  0.067024075  100
113  0.043692162  97  0.05  0.059336051  99  0.559390656  99  0.066289654  99
114  0.044938661  99  0.05  0.06345197  100  0.567314178  99  0.06221206  99
115  0.055496628  95  0.05  0.058340948  97  0.556695588  96  0.059668741  98
116  0.05902535  94  0.05  0.055507253  96  0.532060456  95  0.063129376  98
117  0.051426436  99  0.05  0.073047516  97  0.55863845  100  0.059083124  100
118  0.043256932  94  0.05  0.057152091  96  0.533083005  98  0.053703411  98
119  0.046140613  96  0.05  0.058848674  97  0.527494908  97  0.05613268  99
120  0.05693488  97  0.05  0.071675881  99  0.545172535  97  0.056098661  97
121  0.047723907  99  0.05  0.07386448  98  0.559822763  99  0.062101142  97
122  0.055360757  96  0.05  0.069173194  98  0.530711193  98  0.080943435  97
123  0.042127001  97  0.05  0.059250862  97  0.508011246  96  0.07597054  100
124  0.054055479  97  0.05  0.068600278  95  0.519350052  98  0.084379731  96
125  0.055968867  100  0.05  0.074317935  98  0.515237664  99  0.057477359  100
126  0.049605046  97  0.05  0.064424878  97  0.507702203  97  0.052037826  99
127  0.063387379  94  0.05  0.069431003  96  0.578692534  98  0.053572534  99
128  0.064116968  99  0.05  0.056438895  100  0.539222145  99  0.047798166  99
129  0.055390545  95  0.05  0.058312191  95  0.530741867  98  0.063524256  98
130  0.055084506  99  0.05  0.068644475  98  0.516035876  100  0.058974107  98
131  0.061630743  97  0.05  0.064473506  97  0.536076779  95  0.068469951  99
132  0.054352257  97  0.05  0.072231058  95  0.528090072  94  0.061459706  97
133  0.052866565  96  0.05  0.075718186  98  0.530430227  98  0.067138396  98
134  0.064162897  96  0.05  0.06261549  98  0.562271306  99  0.070693678  98
135  0.053098869  98  0.05  0.064339699  98  0.518260871  99  0.048585077  98
136  0.054590449  98  0.05  0.071133685  98  0.585380912  99  0.08273714  98
137  0.056828108  98  0.05  0.068935874  98  0.536894123  100  0.05476956  100
138  0.065137564  96  0.05  0.074181247  97  0.494104702  98  0.064544038  94
139  0.058060831  99  0.05  0.072518267  99  0.48299606  98  0.074882779  98
140  0.054051772  94  0.05  0.072318634  95  0.506005345  96  0.064362632  99
141  0.05962513  98  0.05  0.078979795  98  0.560433777  98  0.074887157  98
142  0.067218609  98  0.05  0.077100663  97  0.529756715  98  0.072809197  95
143  0.065353247  99  0.05  0.096411599  100  0.516210928  99  0.062183491  99
144  0.061802489  96  0.05  0.077541946  98  0.506214573  98  0.058602463  97
145  0.040828404  98  0.05  0.080817231  99  0.54433355  97  0.070108022  96
146  0.048413982  98  0.05  0.073050745  97  0.513721331  100  0.0611494  100
147  0.05171476  98  0.05  0.07258126  95  0.501010058  97  0.054474036  100
148  0.04759132  95  0.05  0.076044287  97  0.513278401  100  0.061044942  98
149  0.06226022  97  0.05  0.07668253  96  0.523553829  96  0.083877689  97
150  0.062737487  95  0.05  0.076535633  97  0.566705743  96  0.058490797  97
151  0.066079813  98  0.05  0.080812326  98  0.553452955  98  0.082497864  98
152  0.059793621  98  0.05  0.069263972  100  0.508430518  99  0.067719078  100
153  0.066986424  99  0.05  0.062162438  98  0.493562156  99  0.059193005  100
154  0.053479909  97  0.05  0.062005778  97  0.530930336  98  0.072378609  100
155  0.063107594  99  0.05  0.070323438  97  0.527498785  99  0.058402621  98
156  0.04230204  97  0.05  0.058144635  95  0.536218876  97  0.065339326  100
157  0.055870401  98  0.05  0.059703281  96  0.598718286  99  0.063301646  99
158  0.047333225  98  0.05  0.057146442  98  0.523279835  100  0.061423427  99
159  0.044767533  99  0.05  0.061092835  98  0.543513015  99  0.048971019  98
160  0.050227575  95  0.05  0.057036517  95  0.530011808  97  0.051228156  96
161  0.056811978  99  0.05  0.061351434  99  0.544836885  99  0.069655649  100
162  0.051768919  96  0.05  0.063562242  98  0.508492415  96  0.057337228  95
163  0.05872637  100  0.05  0.054738383  96  0.553161938  100  0.06750146  100
164  0.041377968  99  0.05  0.074828587  99  0.501596324  100  0.075374203  97
165  0.043477936  96  0.05  0.059223395  97  0.481628982  97  0.066704906  99
166  0.035583528  97  0.05  0.067553284  96  0.508581259  98  0.061556416  98
167  0.044916547  97  0.05  0.060649513  100  0.484108795  99  0.046795992  99
168  0.04546003  98  0.05  0.061607402  98  0.504908039  99  0.055415639  99
169  0.051584327  94  0.05  0.067417807  95  0.480348595  97  0.071765922  96
170  0.047714086  100  0.05  0.062948672  99  0.543277588  98  0.069893407  100
171  0.046610996  95  0.05  0.072871197  96  0.545287807  96  0.065235908  96
172  0.048023788  96  0.05  0.065342344  98  0.496394023  99  0.08543991  97
173  0.045062715  96  0.05  0.07373992  96  0.519651932  98  0.070859253  99
174  0.052813252  97  0.05  0.069621108  98  0.501365462  98  0.079349063  96
175  0.045770883  96  0.05  0.073715208  97  0.539042816  98  0.088411148  98
176  0.056402145  96  0.05  0.064893053  97  0.524151568  99  0.071543158  98
177  0.046162508  96  0.05  0.082117391  96  0.532778624  96  0.077795709  96
178  0.048272951  97  0.05  0.070165345  99  0.527739073  100  0.062709083  100
179  0.043994717  97  0.05  0.068583013  98  0.496658962  98  0.057531262  98
180  0.041298869  94  0.05  0.071201269  97  0.485782933  98  0.055267663  98
181  0.051933483  97  0.05  0.067042162  99  0.533108814  99  0.08883031  98
182  0.066650883  98  0.05  0.07109543  99  0.501654157  98  0.069347161  99
183  0.046064915  93  0.05  0.068613586  98  0.512898119  97  0.078969711  97
184  0.04297685  98  0.05  0.067319322  100  0.486596632  100  0.057233101  100
185  0.054584549  99  0.05  0.073772843  98  0.508644185  97  0.073718512  100
186  0.054479906  97  0.05  0.084731077  97  0.469278355  95  0.066213516  97
187  0.045843034  99  0.05  0.06563032  99  0.521996272  97  0.089239007  100
188  0.056238912  98  0.05  0.069345709  99  0.577162881  99  0.058699274  100
189  0.063239869  96  0.05  0.055878193  99  0.519128076  99  0.072333916  98
190  0.048285654  98  0.05  0.056239858  99  0.502847784  99  0.068778617  98
191  0.060041586  95  0.05  0.073568105  97  0.493343822  99  0.079673046  98
192  0.054795203  100  0.05  0.060323864  99  0.472504783  98  0.084263531  100
193  0.042148826  98  0.05  0.066751974  100  0.456742014  99  0.070549095  98
194  0.050994031  97  0.05  0.059698834  98  0.540620879  99  0.071194655  99
195  0.044442041  98  0.05  0.062913177  97  0.483307525  100  0.051128964  99
196  0.046605062  96  0.05  0.065913458  96  0.508627285  96  0.078740922  96
197  0.058123121  96  0.05  0.069182813  97  0.519162755  98  0.07562291  97
198  0.067935547  96  0.05  0.071294421  95  0.486755709  98  0.069842328  96
199  0.054332142  97  0.05  0.086842853  96  0.508058831  97  0.056850494  99

==> Data.dat <==
x y err
0 21 0.05
0 23 0.05
0 20 0.05
0 23 0.05
0 24 0.05
2.49668489 64 0.05
0.539827023 86 0.05
0.282299262 93 0.05
0.243587493 94 0.05
0.229708046 94 0.05
0.301819078 92 0.05
0.274991962 94 0.05
0.249014025 94 0.05
0.227398177 95 0.05
0.238193571 98 0.05
0.221808495 96 0.05
0.211981626 95 0.05
0.196577893 98 0.05
0.191983423 98 0.05
0.186451482 99 0.05
0.168511651 96 0.05
0.16276726 95 0.05
0.15091365 96 0.05
0.138587759 97 0.05
0.134271491 97 0.05
0.118790777 98 0.05
0.12227732 99 0.05
0.113410501 96 0.05
0.102278968 98 0.05
0.097355949 97 0.05
0.092864328 96 0.05
0.081540161 95 0.05
0.070467836 97 0.05
0.065859068 95 0.05
0.058564729 96 0.05
0.060055315 95 0.05
0.057586057 98 0.05
0.066844147 98 0.05
0.058228768 98 0.05
0.055015422 97 0.05
0.050469426 98 0.05
0.058053133 98 0.05
0.046034075 97 0.05
0.04990717 98 0.05
0.047379888 98 0.05
0.061671093 95 0.05
0.057238373 97 0.05
0.051579242 95 0.05
0.044645707 97 0.05
0.052264065 100 0.05
0.040470397 99 0.05
0.039910193 98 0.05
0.039710965 100 0.05
0.046590476 99 0.05
0.039961773 99 0.05
0.045309512 98 0.05
0.050486072 97 0.05
0.051323494 97 0.05
0.047433216 96 0.05
0.050836743 98 0.05
0.0447552 99 0.05
0.038462446 97 0.05
0.041964156 100 0.05
0.045720457 98 0.05
0.047179885 98 0.05
0.040413204 97 0.05
0.034242542 94 0.05
0.044999631 97 0.05
0.042245314 100 0.05
0.035494991 97 0.05
0.033632277 97 0.05
0.032616076 100 0.05
0.029459577 100 0.05
0.03584022 99 0.05
0.038346378 97 0.05
0.038396791 98 0.05
0.041476763 97 0.05
0.037719542 97 0.05
0.040498802 98 0.05
0.04164957 97 0.05
0.039857157 99 0.05
0.034895584 96 0.05
0.047465621 98 0.05
0.036930391 99 0.05
0.042479785 98 0.05
0.041603309 97 0.05
0.041244397 98 0.05
0.044074226 99 0.05
0.043208119 96 0.05
0.046062475 97 0.05
0.040522814 97 0.05
0.04564675 99 0.05
0.036032154 97 0.05
0.053572391 99 0.05
0.049014044 96 0.05
0.039583846 97 0.05
0.039174852 100 0.05
0.043135867 98 0.05
0.04245361 99 0.05
0.046677879 97 0.05
0.04310278 94 0.05
0.037011471 95 0.05
0.041922387 99 0.05
0.046242113 98 0.05
0.046817331 96 0.05
0.046744305 94 0.05
0.047227574 99 0.05
0.056686094 94 0.05
0.049541097 96 0.05
0.053392411 98 0.05
0.048976752 99 0.05
0.046070701 99 0.05
0.049559028 99 0.05
0.043692162 97 0.05
0.044938661 99 0.05
0.055496628 95 0.05
0.05902535 94 0.05
0.051426436 99 0.05
0.043256932 94 0.05
0.046140613 96 0.05
0.05693488 97 0.05
0.047723907 99 0.05
0.055360757 96 0.05
0.042127001 97 0.05
0.054055479 97 0.05
0.055968867 100 0.05
0.049605046 97 0.05
0.063387379 94 0.05
0.064116968 99 0.05
0.055390545 95 0.05
0.055084506 99 0.05
0.061630743 97 0.05
0.054352257 97 0.05
0.052866565 96 0.05
0.064162897 96 0.05
0.053098869 98 0.05
0.054590449 98 0.05
0.056828108 98 0.05
0.065137564 96 0.05
0.058060831 99 0.05
0.054051772 94 0.05
0.05962513 98 0.05
0.067218609 98 0.05
0.065353247 99 0.05
0.061802489 96 0.05
0.040828404 98 0.05
0.048413982 98 0.05
0.05171476 98 0.05
0.04759132 95 0.05
0.06226022 97 0.05
0.062737487 95 0.05
0.066079813 98 0.05
0.059793621 98 0.05
0.066986424 99 0.05
0.053479909 97 0.05
0.063107594 99 0.05
0.04230204 97 0.05
0.055870401 98 0.05
0.047333225 98 0.05
0.044767533 99 0.05
0.050227575 95 0.05
0.056811978 99 0.05
0.051768919 96 0.05
0.05872637 100 0.05
0.041377968 99 0.05
0.043477936 96 0.05
0.035583528 97 0.05
0.044916547 97 0.05
0.04546003 98 0.05
0.051584327 94 0.05
0.047714086 100 0.05
0.046610996 95 0.05
0.048023788 96 0.05
0.045062715 96 0.05
0.052813252 97 0.05
0.045770883 96 0.05
0.056402145 96 0.05
0.046162508 96 0.05
0.048272951 97 0.05
0.043994717 97 0.05
0.041298869 94 0.05
0.051933483 97 0.05
0.066650883 98 0.05
0.046064915 93 0.05
0.04297685 98 0.05
0.054584549 99 0.05
0.054479906 97 0.05
0.045843034 99 0.05
0.056238912 98 0.05
0.063239869 96 0.05
0.048285654 98 0.05
0.060041586 95 0.05
0.054795203 100 0.05
0.042148826 98 0.05
0.050994031 97 0.05
0.044442041 98 0.05
0.046605062 96 0.05
0.058123121 96 0.05
0.067935547 96 0.05
0.054332142 97 0.05

==> Data.txt <==
x  l  r  err
0  0  21  0.05
1  0  23  0.05
2  0  20  0.05
3  0  23  0.05
4  0  24  0.05
5  2.49668489  64  0.05
6  0.539827023  86  0.05
7  0.282299262  93  0.05
8  0.243587493  94  0.05
9  0.229708046  94  0.05
10  0.301819078  92  0.05
11  0.274991962  94  0.05
12  0.249014025  94  0.05
13  0.227398177  95  0.05
14  0.238193571  98  0.05
15  0.221808495  96  0.05
16  0.211981626  95  0.05
17  0.196577893  98  0.05
18  0.191983423  98  0.05
19  0.186451482  99  0.05
20  0.168511651  96  0.05
21  0.16276726  95  0.05
22  0.15091365  96  0.05
23  0.138587759  97  0.05
24  0.134271491  97  0.05
25  0.118790777  98  0.05
26  0.12227732  99  0.05
27  0.113410501  96  0.05
28  0.102278968  98  0.05
29  0.097355949  97  0.05
30  0.092864328  96  0.05
31  0.081540161  95  0.05
32  0.070467836  97  0.05
33  0.065859068  95  0.05
34  0.058564729  96  0.05
35  0.060055315  95  0.05
36  0.057586057  98  0.05
37  0.066844147  98  0.05
38  0.058228768  98  0.05
39  0.055015422  97  0.05
40  0.050469426  98  0.05
41  0.058053133  98  0.05
42  0.046034075  97  0.05
43  0.04990717  98  0.05
44  0.047379888  98  0.05
45  0.061671093  95  0.05
46  0.057238373  97  0.05
47  0.051579242  95  0.05
48  0.044645707  97  0.05
49  0.052264065  100  0.05
50  0.040470397  99  0.05
51  0.039910193  98  0.05
52  0.039710965  100  0.05
53  0.046590476  99  0.05
54  0.039961773  99  0.05
55  0.045309512  98  0.05
56  0.050486072  97  0.05
57  0.051323494  97  0.05
58  0.047433216  96  0.05
59  0.050836743  98  0.05
60  0.0447552  99  0.05
61  0.038462446  97  0.05
62  0.041964156  100  0.05
63  0.045720457  98  0.05
64  0.047179885  98  0.05
65  0.040413204  97  0.05
66  0.034242542  94  0.05
67  0.044999631  97  0.05
68  0.042245314  100  0.05
69  0.035494991  97  0.05
70  0.033632277  97  0.05
71  0.032616076  100  0.05
72  0.029459577  100  0.05
73  0.03584022  99  0.05
74  0.038346378  97  0.05
75  0.038396791  98  0.05
76  0.041476763  97  0.05
77  0.037719542  97  0.05
78  0.040498802  98  0.05
79  0.04164957  97  0.05
80  0.039857157  99  0.05
81  0.034895584  96  0.05
82  0.047465621  98  0.05
83  0.036930391  99  0.05
84  0.042479785  98  0.05
85  0.041603309  97  0.05
86  0.041244397  98  0.05
87  0.044074226  99  0.05
88  0.043208119  96  0.05
89  0.046062475  97  0.05
90  0.040522814  97  0.05
91  0.04564675  99  0.05
92  0.036032154  97  0.05
93  0.053572391  99  0.05
94  0.049014044  96  0.05
95  0.039583846  97  0.05
96  0.039174852  100  0.05
97  0.043135867  98  0.05
98  0.04245361  99  0.05
99  0.046677879  97  0.05
100  0.04310278  94  0.05
101  0.037011471  95  0.05
102  0.041922387  99  0.05
103  0.046242113  98  0.05
104  0.046817331  96  0.05
105  0.046744305  94  0.05
106  0.047227574  99  0.05
107  0.056686094  94  0.05
108  0.049541097  96  0.05
109  0.053392411  98  0.05
110  0.048976752  99  0.05
111  0.046070701  99  0.05
112  0.049559028  99  0.05
113  0.043692162  97  0.05
114  0.044938661  99  0.05
115  0.055496628  95  0.05
116  0.05902535  94  0.05
117  0.051426436  99  0.05
118  0.043256932  94  0.05
119  0.046140613  96  0.05
120  0.05693488  97  0.05
121  0.047723907  99  0.05
122  0.055360757  96  0.05
123  0.042127001  97  0.05
124  0.054055479  97  0.05
125  0.055968867  100  0.05
126  0.049605046  97  0.05
127  0.063387379  94  0.05
128  0.064116968  99  0.05
129  0.055390545  95  0.05
130  0.055084506  99  0.05
131  0.061630743  97  0.05
132  0.054352257  97  0.05
133  0.052866565  96  0.05
134  0.064162897  96  0.05
135  0.053098869  98  0.05
136  0.054590449  98  0.05
137  0.056828108  98  0.05
138  0.065137564  96  0.05
139  0.058060831  99  0.05
140  0.054051772  94  0.05
141  0.05962513  98  0.05
142  0.067218609  98  0.05
143  0.065353247  99  0.05
144  0.061802489  96  0.05
145  0.040828404  98  0.05
146  0.048413982  98  0.05
147  0.05171476  98  0.05
148  0.04759132  95  0.05
149  0.06226022  97  0.05
150  0.062737487  95  0.05
151  0.066079813  98  0.05
152  0.059793621  98  0.05
153  0.066986424  99  0.05
154  0.053479909  97  0.05
155  0.063107594  99  0.05
156  0.04230204  97  0.05
157  0.055870401  98  0.05
158  0.047333225  98  0.05
159  0.044767533  99  0.05
160  0.050227575  95  0.05
161  0.056811978  99  0.05
162  0.051768919  96  0.05
163  0.05872637  100  0.05
164  0.041377968  99  0.05
165  0.043477936  96  0.05
166  0.035583528  97  0.05
167  0.044916547  97  0.05
168  0.04546003  98  0.05
169  0.051584327  94  0.05
170  0.047714086  100  0.05
171  0.046610996  95  0.05
172  0.048023788  96  0.05
173  0.045062715  96  0.05
174  0.052813252  97  0.05
175  0.045770883  96  0.05
176  0.056402145  96  0.05
177  0.046162508  96  0.05
178  0.048272951  97  0.05
179  0.043994717  97  0.05
180  0.041298869  94  0.05
181  0.051933483  97  0.05
182  0.066650883  98  0.05
183  0.046064915  93  0.05
184  0.04297685  98  0.05
185  0.054584549  99  0.05
186  0.054479906  97  0.05
187  0.045843034  99  0.05
188  0.056238912  98  0.05
189  0.063239869  96  0.05
190  0.048285654  98  0.05
191  0.060041586  95  0.05
192  0.054795203  100  0.05
193  0.042148826  98  0.05
194  0.050994031  97  0.05
195  0.044442041  98  0.05
196  0.046605062  96  0.05
197  0.058123121  96  0.05
198  0.067935547  96  0.05
199  0.054332142  97  0.05


==> data1.dat <==
x y err
0 1 0.1
1 1.5 0.3
2 2 0.2

